Parikh's Theorem Made Symbolic

Parikh's Theorem is a fundamental result in automata theory with numerous applications in computer science: software verification (e.g. infinite-state verification, string constraints, and theory of arrays), verification of cryptographic protocols (e.g. using Horn clauses modulo equational theories) and database querying (e.g. evaluating path-queries in graph databases). Parikh's Theorem states that the letter-counting abstraction of a language recognized by finite automata or context-free grammars is definable in Presburger Arithmetic. Unfortunately, real-world applications typically require large alphabets - which are well-known to be not amenable to explicit treatment of the alphabets. Symbolic automata have proven in the last decade to be an effective algorithmic framework for handling large finite or even infinite alphabets. A symbolic automaton employs an effective boolean algebra, which offers a symbolic representation of character sets and often lends itself to an exponentially more succinct representation of a language. Instead of letter-counting, Parikh's Theorem for symbolic automata amounts to counting the number of times different predicates are satisfied by an input sequence. Unfortunately, naively applying Parikh's Theorem from classical automata theory to symbolic automata yields existential Presburger formulas of exponential size. We provide a new construction for Parikh's Theorem for symbolic automata and grammars, which avoids this exponential blowup: our algorithm computes an existential formula in polynomial-time over (quantifier-free) Presburger and the base theory. In fact, our algorithm extends to the model of parametric symbolic grammars, which are one of the most expressive models of languages over infinite alphabets. We have implemented our algorithm and show it can be used to solve string constraints that are difficult to solve by existing solvers.

==> kepler_times.dat <==
idx	cvc5_time	cvc5_count	ostrich_time	ostrich_count	ostrich-cea_time	ostrich-cea_count	sym_parikh_time	sym_parikh_count	z3_time	z3_count
0	0.003020048141479492	1.0	1.0274076461791992	1.0	nan	nan	0.02104020118713379	1	nan	nan
1	0.0030646324157714844	2.0	1.0291085243225098	2.0	nan	nan	0.02816152572631836	2	nan	nan
2	0.003218412399291992	3.0	1.0302317142486572	3.0	nan	nan	0.029221773147583008	3	nan	nan
3	0.0032379627227783203	4.0	1.0303349494934082	4.0	nan	nan	0.029288530349731445	4	nan	nan
4	0.003298521041870117	5.0	1.0305418968200684	5.0	nan	nan	0.0293123722076416	5	nan	nan
5	0.003310680389404297	6.0	1.030552864074707	6.0	nan	nan	0.029547691345214844	6	nan	nan
6	0.003330707550048828	7.0	1.030644416809082	7.0	nan	nan	0.032872676849365234	7	nan	nan
7	0.0033752918243408203	8.0	1.0306932926177979	8.0	nan	nan	0.03289151191711426	8	nan	nan
8	0.0034334659576416016	9.0	1.0309028625488281	9.0	nan	nan	0.03468894958496094	9	nan	nan
9	0.0034608840942382812	10.0	1.0312004089355469	10.0	nan	nan	0.03471875190734863	10	nan	nan
10	0.003479480743408203	11.0	1.0312070846557617	11.0	nan	nan	0.03487873077392578	11	nan	nan
11	0.0034928321838378906	12.0	1.0312702655792236	12.0	nan	nan	0.03490328788757324	12	nan	nan
12	0.003502368927001953	13.0	1.031294822692871	13.0	nan	nan	0.03508114814758301	13	nan	nan
13	0.0035026073455810547	14.0	1.0313329696655273	14.0	nan	nan	0.035099029541015625	14	nan	nan
14	0.0035028457641601562	15.0	1.0313518047332764	15.0	nan	nan	0.03630471229553223	15	nan	nan
15	0.003506183624267578	16.0	1.0313646793365479	16.0	nan	nan	0.03638267517089844	16	nan	nan
16	0.003517627716064453	17.0	1.0313682556152344	17.0	nan	nan	0.03879141807556152	17	nan	nan
17	0.0035262107849121094	18.0	1.031386137008667	18.0	nan	nan	0.03895974159240723	18	nan	nan
18	0.003541707992553711	19.0	1.0314857959747314	19.0	nan	nan	0.040831565856933594	19	nan	nan
19	0.003557920455932617	20.0	1.0314912796020508	20.0	nan	nan	0.043166399002075195	20	nan	nan
20	0.003577709197998047	21.0	1.0317015647888184	21.0	nan	nan	0.04338431358337402	21	nan	nan
21	0.003585338592529297	22.0	1.0317211151123047	22.0	nan	nan	0.04340076446533203	22	nan	nan
22	0.003615140914916992	23.0	1.0317506790161133	23.0	nan	nan	0.04471921920776367	23	nan	nan
23	0.0036165714263916016	24.0	1.0317575931549072	24.0	nan	nan	0.04486393928527832	24	nan	nan
24	0.0036411285400390625	25.0	1.0317728519439697	25.0	nan	nan	0.04498004913330078	25	nan	nan
25	0.003649473190307617	26.0	1.03181791305542	26.0	nan	nan	0.04503035545349121	26	nan	nan
26	0.003685474395751953	27.0	1.0320658683776855	27.0	nan	nan	0.04526066780090332	27	nan	nan
27	0.0037164688110351562	28.0	1.0321619510650635	28.0	nan	nan	0.04630470275878906	28	nan	nan
28	0.0037775039672851562	29.0	1.0321695804595947	29.0	nan	nan	0.04667854309082031	29	nan	nan
29	0.0038063526153564453	30.0	1.032322645187378	30.0	nan	nan	0.0467069149017334	30	nan	nan
30	0.003811359405517578	31.0	1.0323686599731445	31.0	nan	nan	0.04826974868774414	31	nan	nan
31	0.0038976669311523438	32.0	1.0324742794036865	32.0	nan	nan	0.0490720272064209	32	nan	nan
32	0.0039055347442626953	33.0	1.0326220989227295	33.0	nan	nan	0.049688100814819336	33	nan	nan
33	0.0039119720458984375	34.0	1.033027172088623	34.0	nan	nan	0.05050325393676758	34	nan	nan
34	0.003919124603271484	35.0	1.033069133758545	35.0	nan	nan	0.050504446029663086	35	nan	nan
35	0.003975629806518555	36.0	nan	nan	nan	nan	0.05136990547180176	36	nan	nan
36	0.00405430793762207	37.0	nan	nan	nan	nan	0.05220985412597656	37	nan	nan
37	0.004071950912475586	38.0	nan	nan	nan	nan	0.05236363410949707	38	nan	nan
38	0.004077911376953125	39.0	nan	nan	nan	nan	0.05283498764038086	39	nan	nan
39	0.004107952117919922	40.0	nan	nan	nan	nan	0.0530095100402832	40	nan	nan
40	0.004113912582397461	41.0	nan	nan	nan	nan	0.053174495697021484	41	nan	nan
41	0.004134178161621094	42.0	nan	nan	nan	nan	0.0531771183013916	42	nan	nan
42	0.004149913787841797	43.0	nan	nan	nan	nan	0.05317974090576172	43	nan	nan
43	0.0041506290435791016	44.0	nan	nan	nan	nan	0.05414581298828125	44	nan	nan
44	0.0041656494140625	45.0	nan	nan	nan	nan	0.0545046329498291	45	nan	nan
45	0.0041697025299072266	46.0	nan	nan	nan	nan	0.05502724647521973	46	nan	nan
46	0.004181861877441406	47.0	nan	nan	nan	nan	0.05521440505981445	47	nan	nan
47	0.004212141036987305	48.0	nan	nan	nan	nan	0.05524039268493652	48	nan	nan
48	0.004227161407470703	49.0	nan	nan	nan	nan	0.05563163757324219	49	nan	nan
49	0.004231929779052734	50.0	nan	nan	nan	nan	0.05599403381347656	50	nan	nan
50	0.004235267639160156	51.0	nan	nan	nan	nan	0.05613851547241211	51	nan	nan
51	0.004261970520019531	52.0	nan	nan	nan	nan	0.056382179260253906	52	nan	nan
52	0.00431060791015625	53.0	nan	nan	nan	nan	0.05642199516296387	53	nan	nan
53	0.004349470138549805	54.0	nan	nan	nan	nan	0.05658102035522461	54	nan	nan
54	0.004361152648925781	55.0	nan	nan	nan	nan	0.05773758888244629	55	nan	nan
55	0.004373311996459961	56.0	nan	nan	nan	nan	0.05817246437072754	56	nan	nan
56	0.004426240921020508	57.0	nan	nan	nan	nan	0.0592494010925293	57	nan	nan
57	0.004536867141723633	58.0	nan	nan	nan	nan	0.059442996978759766	58	nan	nan
58	0.004588127136230469	59.0	nan	nan	nan	nan	0.06018662452697754	59	nan	nan
59	0.0045928955078125	60.0	nan	nan	nan	nan	0.06163835525512695	60	nan	nan
60	0.004868984222412109	61.0	nan	nan	nan	nan	0.06191825866699219	61	nan	nan
61	0.004904031753540039	62.0	nan	nan	nan	nan	0.06256723403930664	62	nan	nan
62	0.004940509796142578	63.0	nan	nan	nan	nan	0.0626528263092041	63	nan	nan
63	0.00499415397644043	64.0	nan	nan	nan	nan	0.06292939186096191	64	nan	nan
64	0.005026340484619141	65.0	nan	nan	nan	nan	0.06335663795471191	65	nan	nan
65	0.005155801773071289	66.0	nan	nan	nan	nan	0.06400418281555176	66	nan	nan
66	0.006751298904418945	67.0	nan	nan	nan	nan	0.06419110298156738	67	nan	nan
67	0.007282257080078125	68.0	nan	nan	nan	nan	0.06419491767883301	68	nan	nan
68	0.008514881134033203	69.0	nan	nan	nan	nan	0.06559300422668457	69	nan	nan
69	0.009082794189453125	70.0	nan	nan	nan	nan	0.06564736366271973	70	nan	nan
70	0.009238004684448242	71.0	nan	nan	nan	nan	0.06611442565917969	71	nan	nan
71	0.00963902473449707	72.0	nan	nan	nan	nan	0.0676870346069336	72	nan	nan
72	0.010009765625	73.0	nan	nan	nan	nan	0.06780099868774414	73	nan	nan
73	0.010174751281738281	74.0	nan	nan	nan	nan	0.06919574737548828	74	nan	nan
74	0.010314464569091797	75.0	nan	nan	nan	nan	0.06985902786254883	75	nan	nan
75	0.010885238647460938	76.0	nan	nan	nan	nan	0.07027459144592285	76	nan	nan
76	0.01088571548461914	77.0	nan	nan	nan	nan	0.07032299041748047	77	nan	nan
77	0.011159658432006836	78.0	nan	nan	nan	nan	0.07094073295593262	78	nan	nan
78	0.011214256286621094	79.0	nan	nan	nan	nan	0.0715477466583252	79	nan	nan
79	0.012001276016235352	80.0	nan	nan	nan	nan	0.07237935066223145	80	nan	nan
80	0.012256383895874023	81.0	nan	nan	nan	nan	0.07239556312561035	81	nan	nan
81	0.012350797653198242	82.0	nan	nan	nan	nan	0.07256746292114258	82	nan	nan
82	0.012447357177734375	83.0	nan	nan	nan	nan	0.07263708114624023	83	nan	nan
83	0.012592792510986328	84.0	nan	nan	nan	nan	0.07304644584655762	84	nan	nan
84	0.012752056121826172	85.0	nan	nan	nan	nan	0.0733494758605957	85	nan	nan
85	0.012883901596069336	86.0	nan	nan	nan	nan	0.07355189323425293	86	nan	nan
86	0.012898445129394531	87.0	nan	nan	nan	nan	0.07357168197631836	87	nan	nan
87	0.013355731964111328	88.0	nan	nan	nan	nan	0.07375216484069824	88	nan	nan
88	0.013441085815429688	89.0	nan	nan	nan	nan	0.07378840446472168	89	nan	nan
89	0.013654708862304688	90.0	nan	nan	nan	nan	0.07386374473571777	90	nan	nan
90	0.013656139373779297	91.0	nan	nan	nan	nan	0.07405352592468262	91	nan	nan
91	0.013767004013061523	92.0	nan	nan	nan	nan	0.0745706558227539	92	nan	nan
92	0.013938188552856445	93.0	nan	nan	nan	nan	0.07539677619934082	93	nan	nan
93	0.014247655868530273	94.0	nan	nan	nan	nan	0.07623577117919922	94	nan	nan
94	0.014271736145019531	95.0	nan	nan	nan	nan	0.07710838317871094	95	nan	nan
95	0.014329910278320312	96.0	nan	nan	nan	nan	0.0771636962890625	96	nan	nan
96	0.014358043670654297	97.0	nan	nan	nan	nan	0.07772994041442871	97	nan	nan
97	0.014432430267333984	98.0	nan	nan	nan	nan	0.07880926132202148	98	nan	nan
98	0.014545440673828125	99.0	nan	nan	nan	nan	0.0788578987121582	99	nan	nan
99	0.014617204666137695	100.0	nan	nan	nan	nan	0.08012080192565918	100	nan	nan
100	0.014720916748046875	101.0	nan	nan	nan	nan	0.08025026321411133	101	nan	nan
101	0.014909982681274414	102.0	nan	nan	nan	nan	0.08029532432556152	102	nan	nan
102	0.014958858489990234	103.0	nan	nan	nan	nan	0.08096623420715332	103	nan	nan
103	0.014990091323852539	104.0	nan	nan	nan	nan	0.08122611045837402	104	nan	nan
104	0.015006780624389648	105.0	nan	nan	nan	nan	0.08131814002990723	105	nan	nan
105	0.015193462371826172	106.0	nan	nan	nan	nan	0.0817716121673584	106	nan	nan
106	0.015332698822021484	107.0	nan	nan	nan	nan	0.08201169967651367	107	nan	nan
107	0.015601634979248047	108.0	nan	nan	nan	nan	0.08226847648620605	108	nan	nan
108	0.015603065490722656	109.0	nan	nan	nan	nan	0.08330607414245605	109	nan	nan
109	0.015617847442626953	110.0	nan	nan	nan	nan	0.08334589004516602	110	nan	nan
110	0.015653371810913086	111.0	nan	nan	nan	nan	0.08334875106811523	111	nan	nan
111	0.01590418815612793	112.0	nan	nan	nan	nan	0.08352971076965332	112	nan	nan
112	0.01595020294189453	113.0	nan	nan	nan	nan	0.08361029624938965	113	nan	nan
113	0.01603412628173828	114.0	nan	nan	nan	nan	0.08366703987121582	114	nan	nan
114	0.016151905059814453	115.0	nan	nan	nan	nan	0.08374714851379395	115	nan	nan
115	0.016159534454345703	116.0	nan	nan	nan	nan	0.08389067649841309	116	nan	nan
116	0.016187191009521484	117.0	nan	nan	nan	nan	0.08407258987426758	117	nan	nan
117	0.016222476959228516	118.0	nan	nan	nan	nan	0.08424639701843262	118	nan	nan
118	0.016278982162475586	119.0	nan	nan	nan	nan	0.08448171615600586	119	nan	nan
119	0.016628742218017578	120.0	nan	nan	nan	nan	0.08463740348815918	120	nan	nan
120	0.01665472984313965	121.0	nan	nan	nan	nan	0.08495712280273438	121	nan	nan
121	0.016683340072631836	122.0	nan	nan	nan	nan	0.08513545989990234	122	nan	nan
122	0.0167238712310791	123.0	nan	nan	nan	nan	0.08520865440368652	123	nan	nan
123	0.016725540161132812	124.0	nan	nan	nan	nan	0.0854177474975586	124	nan	nan
124	0.016765594482421875	125.0	nan	nan	nan	nan	0.08545660972595215	125	nan	nan
125	0.016823530197143555	126.0	nan	nan	nan	nan	0.08559775352478027	126	nan	nan
126	0.016865968704223633	127.0	nan	nan	nan	nan	0.08589315414428711	127	nan	nan
127	0.016866445541381836	128.0	nan	nan	nan	nan	0.08624863624572754	128	nan	nan
128	0.01693439483642578	129.0	nan	nan	nan	nan	0.08671689033508301	129	nan	nan
129	0.017010927200317383	130.0	nan	nan	nan	nan	0.08719372749328613	130	nan	nan
130	0.017065763473510742	131.0	nan	nan	nan	nan	0.08743143081665039	131	nan	nan
131	0.017122268676757812	132.0	nan	nan	nan	nan	0.08803868293762207	132	nan	nan
132	0.017188549041748047	133.0	nan	nan	nan	nan	0.0885167121887207	133	nan	nan
133	0.017215728759765625	134.0	nan	nan	nan	nan	0.08863139152526855	134	nan	nan
134	0.017353534698486328	135.0	nan	nan	nan	nan	0.0889594554901123	135	nan	nan
135	0.01739215850830078	136.0	nan	nan	nan	nan	0.08911395072937012	136	nan	nan
136	0.017412424087524414	137.0	nan	nan	nan	nan	0.08939814567565918	137	nan	nan
137	0.01744389533996582	138.0	nan	nan	nan	nan	0.08984017372131348	138	nan	nan
138	0.01756429672241211	139.0	nan	nan	nan	nan	0.0906975269317627	139	nan	nan
139	0.01776742935180664	140.0	nan	nan	nan	nan	0.09106326103210449	140	nan	nan
140	0.01777195930480957	141.0	nan	nan	nan	nan	0.09108710289001465	141	nan	nan
141	0.018129587173461914	142.0	nan	nan	nan	nan	0.09204363822937012	142	nan	nan
142	0.01819634437561035	143.0	nan	nan	nan	nan	0.09207534790039062	143	nan	nan
143	0.018294095993041992	144.0	nan	nan	nan	nan	0.09209942817687988	144	nan	nan
144	0.018335342407226562	145.0	nan	nan	nan	nan	0.0923619270324707	145	nan	nan
145	0.018405914306640625	146.0	nan	nan	nan	nan	0.09305810928344727	146	nan	nan
146	0.018437623977661133	147.0	nan	nan	nan	nan	0.09377503395080566	147	nan	nan
147	0.018440961837768555	148.0	nan	nan	nan	nan	0.09384322166442871	148	nan	nan
148	0.01846003532409668	149.0	nan	nan	nan	nan	0.09391450881958008	149	nan	nan
149	0.018462657928466797	150.0	nan	nan	nan	nan	0.09395575523376465	150	nan	nan
150	0.018754959106445312	151.0	nan	nan	nan	nan	0.09456038475036621	151	nan	nan
151	0.018773555755615234	152.0	nan	nan	nan	nan	0.09538149833679199	152	nan	nan
152	0.018854379653930664	153.0	nan	nan	nan	nan	0.09590768814086914	153	nan	nan
153	0.018886089324951172	154.0	nan	nan	nan	nan	0.09619331359863281	154	nan	nan
154	0.018912553787231445	155.0	nan	nan	nan	nan	0.09660935401916504	155	nan	nan
155	0.01897120475769043	156.0	nan	nan	nan	nan	0.09699726104736328	156	nan	nan
156	0.019060850143432617	157.0	nan	nan	nan	nan	0.09709596633911133	157	nan	nan
157	0.01920008659362793	158.0	nan	nan	nan	nan	0.09722256660461426	158	nan	nan
158	0.01940298080444336	159.0	nan	nan	nan	nan	0.09773039817810059	159	nan	nan
159	0.01951432228088379	160.0	nan	nan	nan	nan	0.09847688674926758	160	nan	nan
160	0.01951742172241211	161.0	nan	nan	nan	nan	0.09917950630187988	161	nan	nan
161	0.01952052116394043	162.0	nan	nan	nan	nan	0.09955191612243652	162	nan	nan
162	0.01959371566772461	163.0	nan	nan	nan	nan	0.09973311424255371	163	nan	nan
163	0.019685029983520508	164.0	nan	nan	nan	nan	0.10025525093078613	164	nan	nan
164	0.019690752029418945	165.0	nan	nan	nan	nan	0.10103511810302734	165	nan	nan
165	0.020038604736328125	166.0	nan	nan	nan	nan	0.10178065299987793	166	nan	nan
166	0.020858287811279297	167.0	nan	nan	nan	nan	0.10371875762939453	167	nan	nan
167	0.021110057830810547	168.0	nan	nan	nan	nan	0.10399818420410156	168	nan	nan
168	0.021185636520385742	169.0	nan	nan	nan	nan	0.10422205924987793	169	nan	nan
169	0.021378517150878906	170.0	nan	nan	nan	nan	0.1044921875	170	nan	nan
170	0.021442174911499023	171.0	nan	nan	nan	nan	0.10450530052185059	171	nan	nan
171	0.02153754234313965	172.0	nan	nan	nan	nan	0.10517716407775879	172	nan	nan
172	0.021808385848999023	173.0	nan	nan	nan	nan	0.10587120056152344	173	nan	nan
173	0.021957874298095703	174.0	nan	nan	nan	nan	0.10632920265197754	174	nan	nan
174	0.022073030471801758	175.0	nan	nan	nan	nan	0.10688209533691406	175	nan	nan
175	0.022218942642211914	176.0	nan	nan	nan	nan	0.1094512939453125	176	nan	nan
176	0.022362232208251953	177.0	nan	nan	nan	nan	0.10996198654174805	177	nan	nan
177	0.02248215675354004	178.0	nan	nan	nan	nan	0.1115415096282959	178	nan	nan
178	0.0224916934967041	179.0	nan	nan	nan	nan	0.11204791069030762	179	nan	nan
179	0.022747516632080078	180.0	nan	nan	nan	nan	0.11208319664001465	180	nan	nan
180	0.022957801818847656	181.0	nan	nan	nan	nan	0.11218047142028809	181	nan	nan
181	0.0232083797454834	182.0	nan	nan	nan	nan	0.11292815208435059	182	nan	nan
182	0.02338433265686035	183.0	nan	nan	nan	nan	0.11409187316894531	183	nan	nan
183	0.023632049560546875	184.0	nan	nan	nan	nan	0.11455440521240234	184	nan	nan
184	0.023778438568115234	185.0	nan	nan	nan	nan	0.11577057838439941	185	nan	nan
185	0.023796558380126953	186.0	nan	nan	nan	nan	0.11668968200683594	186	nan	nan
186	0.024021625518798828	187.0	nan	nan	nan	nan	0.11693239212036133	187	nan	nan
187	0.02404952049255371	188.0	nan	nan	nan	nan	0.1170952320098877	188	nan	nan
188	0.024079561233520508	189.0	nan	nan	nan	nan	0.11824846267700195	189	nan	nan
189	0.02428126335144043	190.0	nan	nan	nan	nan	0.11850738525390625	190	nan	nan
190	0.024646759033203125	191.0	nan	nan	nan	nan	0.12030291557312012	191	nan	nan
191	0.024875164031982422	192.0	nan	nan	nan	nan	0.12361288070678711	192	nan	nan
192	0.025005340576171875	193.0	nan	nan	nan	nan	0.12430024147033691	193	nan	nan
193	0.026416778564453125	194.0	nan	nan	nan	nan	0.12437844276428223	194	nan	nan
194	0.027503252029418945	195.0	nan	nan	nan	nan	0.12512445449829102	195	nan	nan
195	nan	nan	nan	nan	nan	nan	0.12538504600524902	196	nan	nan
196	nan	nan	nan	nan	nan	nan	0.12870311737060547	197	nan	nan
197	nan	nan	nan	nan	nan	nan	0.12879109382629395	198	nan	nan
198	nan	nan	nan	nan	nan	nan	0.13160157203674316	199	nan	nan
199	nan	nan	nan	nan	nan	nan	0.13199305534362793	200	nan	nan
200	nan	nan	nan	nan	nan	nan	0.13248038291931152	201	nan	nan
201	nan	nan	nan	nan	nan	nan	0.13285231590270996	202	nan	nan
202	nan	nan	nan	nan	nan	nan	0.13367605209350586	203	nan	nan
203	nan	nan	nan	nan	nan	nan	0.13369536399841309	204	nan	nan
204	nan	nan	nan	nan	nan	nan	0.13461899757385254	205	nan	nan
205	nan	nan	nan	nan	nan	nan	0.13573980331420898	206	nan	nan
206	nan	nan	nan	nan	nan	nan	0.13647794723510742	207	nan	nan
207	nan	nan	nan	nan	nan	nan	0.1372694969177246	208	nan	nan
208	nan	nan	nan	nan	nan	nan	0.13769006729125977	209	nan	nan
209	nan	nan	nan	nan	nan	nan	0.1380929946899414	210	nan	nan
210	nan	nan	nan	nan	nan	nan	0.14023208618164062	211	nan	nan
211	nan	nan	nan	nan	nan	nan	0.14109063148498535	212	nan	nan
212	nan	nan	nan	nan	nan	nan	0.14176034927368164	213	nan	nan
213	nan	nan	nan	nan	nan	nan	0.14209794998168945	214	nan	nan
214	nan	nan	nan	nan	nan	nan	0.14224553108215332	215	nan	nan
215	nan	nan	nan	nan	nan	nan	0.14343810081481934	216	nan	nan
216	nan	nan	nan	nan	nan	nan	0.14397263526916504	217	nan	nan
217	nan	nan	nan	nan	nan	nan	0.14401841163635254	218	nan	nan
218	nan	nan	nan	nan	nan	nan	0.144028902053833	219	nan	nan
219	nan	nan	nan	nan	nan	nan	0.145003080368042	220	nan	nan
220	nan	nan	nan	nan	nan	nan	0.1459040641784668	221	nan	nan
221	nan	nan	nan	nan	nan	nan	0.14645957946777344	222	nan	nan
222	nan	nan	nan	nan	nan	nan	0.14879250526428223	223	nan	nan
223	nan	nan	nan	nan	nan	nan	0.15049171447753906	224	nan	nan
224	nan	nan	nan	nan	nan	nan	0.1505146026611328	225	nan	nan
225	nan	nan	nan	nan	nan	nan	0.15095090866088867	226	nan	nan
226	nan	nan	nan	nan	nan	nan	0.15239453315734863	227	nan	nan
227	nan	nan	nan	nan	nan	nan	0.15497994422912598	228	nan	nan
228	nan	nan	nan	nan	nan	nan	0.15502047538757324	229	nan	nan
229	nan	nan	nan	nan	nan	nan	0.15561199188232422	230	nan	nan
230	nan	nan	nan	nan	nan	nan	0.15583252906799316	231	nan	nan
231	nan	nan	nan	nan	nan	nan	0.15608668327331543	232	nan	nan
232	nan	nan	nan	nan	nan	nan	0.15728497505187988	233	nan	nan
233	nan	nan	nan	nan	nan	nan	0.15753459930419922	234	nan	nan
234	nan	nan	nan	nan	nan	nan	0.159165620803833	235	nan	nan
235	nan	nan	nan	nan	nan	nan	0.15937304496765137	236	nan	nan
236	nan	nan	nan	nan	nan	nan	0.1596689224243164	237	nan	nan
237	nan	nan	nan	nan	nan	nan	0.162583589553833	238	nan	nan
238	nan	nan	nan	nan	nan	nan	0.16270685195922852	239	nan	nan
239	nan	nan	nan	nan	nan	nan	0.16406750679016113	240	nan	nan
240	nan	nan	nan	nan	nan	nan	0.16448712348937988	241	nan	nan
241	nan	nan	nan	nan	nan	nan	0.1645216941833496	242	nan	nan
242	nan	nan	nan	nan	nan	nan	0.16557860374450684	243	nan	nan
243	nan	nan	nan	nan	nan	nan	0.1659853458404541	244	nan	nan
244	nan	nan	nan	nan	nan	nan	0.1689441204071045	245	nan	nan
245	nan	nan	nan	nan	nan	nan	0.16974091529846191	246	nan	nan
246	nan	nan	nan	nan	nan	nan	0.17118430137634277	247	nan	nan
247	nan	nan	nan	nan	nan	nan	0.17231202125549316	248	nan	nan
248	nan	nan	nan	nan	nan	nan	0.17308783531188965	249	nan	nan
249	nan	nan	nan	nan	nan	nan	0.18065333366394043	250	nan	nan
250	nan	nan	nan	nan	nan	nan	0.18083930015563965	251	nan	nan
251	nan	nan	nan	nan	nan	nan	0.1837141513824463	252	nan	nan
252	nan	nan	nan	nan	nan	nan	0.1840531826019287	253	nan	nan
253	nan	nan	nan	nan	nan	nan	0.18458867073059082	254	nan	nan
254	nan	nan	nan	nan	nan	nan	0.18470025062561035	255	nan	nan
255	nan	nan	nan	nan	nan	nan	0.18810796737670898	256	nan	nan
256	nan	nan	nan	nan	nan	nan	0.18820476531982422	257	nan	nan
257	nan	nan	nan	nan	nan	nan	0.18825507164001465	258	nan	nan
258	nan	nan	nan	nan	nan	nan	0.1911299228668213	259	nan	nan
259	nan	nan	nan	nan	nan	nan	0.19128894805908203	260	nan	nan
260	nan	nan	nan	nan	nan	nan	0.1924147605895996	261	nan	nan
261	nan	nan	nan	nan	nan	nan	0.193206787109375	262	nan	nan
262	nan	nan	nan	nan	nan	nan	0.1943376064300537	263	nan	nan
263	nan	nan	nan	nan	nan	nan	0.1946718692779541	264	nan	nan
264	nan	nan	nan	nan	nan	nan	0.1950829029083252	265	nan	nan
265	nan	nan	nan	nan	nan	nan	0.19771981239318848	266	nan	nan
266	nan	nan	nan	nan	nan	nan	0.19904184341430664	267	nan	nan
267	nan	nan	nan	nan	nan	nan	0.19928503036499023	268	nan	nan
268	nan	nan	nan	nan	nan	nan	0.2018887996673584	269	nan	nan
269	nan	nan	nan	nan	nan	nan	0.2034435272216797	270	nan	nan
270	nan	nan	nan	nan	nan	nan	0.20626258850097656	271	nan	nan
271	nan	nan	nan	nan	nan	nan	0.20737266540527344	272	nan	nan
272	nan	nan	nan	nan	nan	nan	0.20773696899414062	273	nan	nan
273	nan	nan	nan	nan	nan	nan	0.2078382968902588	274	nan	nan
274	nan	nan	nan	nan	nan	nan	0.2088325023651123	275	nan	nan
275	nan	nan	nan	nan	nan	nan	0.2107715606689453	276	nan	nan
276	nan	nan	nan	nan	nan	nan	0.2111525535583496	277	nan	nan
277	nan	nan	nan	nan	nan	nan	0.21188926696777344	278	nan	nan
278	nan	nan	nan	nan	nan	nan	0.21378397941589355	279	nan	nan
279	nan	nan	nan	nan	nan	nan	0.2140045166015625	280	nan	nan
280	nan	nan	nan	nan	nan	nan	0.22249317169189453	281	nan	nan
281	nan	nan	nan	nan	nan	nan	0.22255706787109375	282	nan	nan
282	nan	nan	nan	nan	nan	nan	0.2253882884979248	283	nan	nan
283	nan	nan	nan	nan	nan	nan	0.2305142879486084	284	nan	nan
284	nan	nan	nan	nan	nan	nan	0.2341616153717041	285	nan	nan
285	nan	nan	nan	nan	nan	nan	0.23649001121520996	286	nan	nan
286	nan	nan	nan	nan	nan	nan	0.24219441413879395	287	nan	nan
287	nan	nan	nan	nan	nan	nan	0.24268126487731934	288	nan	nan
288	nan	nan	nan	nan	nan	nan	0.24720168113708496	289	nan	nan
289	nan	nan	nan	nan	nan	nan	0.2501685619354248	290	nan	nan
290	nan	nan	nan	nan	nan	nan	0.25519728660583496	291	nan	nan
291	nan	nan	nan	nan	nan	nan	0.25641775131225586	292	nan	nan
292	nan	nan	nan	nan	nan	nan	0.2581357955932617	293	nan	nan
293	nan	nan	nan	nan	nan	nan	0.26074671745300293	294	nan	nan
294	nan	nan	nan	nan	nan	nan	0.2702765464782715	295	nan	nan
295	nan	nan	nan	nan	nan	nan	0.2712538242340088	296	nan	nan
296	nan	nan	nan	nan	nan	nan	0.2712998390197754	297	nan	nan
297	nan	nan	nan	nan	nan	nan	0.27229976654052734	298	nan	nan
298	nan	nan	nan	nan	nan	nan	0.27286362648010254	299	nan	nan
299	nan	nan	nan	nan	nan	nan	0.2770397663116455	300	nan	nan
300	nan	nan	nan	nan	nan	nan	0.2831883430480957	301	nan	nan
301	nan	nan	nan	nan	nan	nan	0.28464508056640625	302	nan	nan
302	nan	nan	nan	nan	nan	nan	0.2860538959503174	303	nan	nan
303	nan	nan	nan	nan	nan	nan	0.2893962860107422	304	nan	nan
304	nan	nan	nan	nan	nan	nan	0.29164791107177734	305	nan	nan
305	nan	nan	nan	nan	nan	nan	0.2930574417114258	306	nan	nan
306	nan	nan	nan	nan	nan	nan	0.3022027015686035	307	nan	nan
307	nan	nan	nan	nan	nan	nan	0.30495595932006836	308	nan	nan
308	nan	nan	nan	nan	nan	nan	0.30509400367736816	309	nan	nan
309	nan	nan	nan	nan	nan	nan	0.3057849407196045	310	nan	nan
310	nan	nan	nan	nan	nan	nan	0.30695176124572754	311	nan	nan
311	nan	nan	nan	nan	nan	nan	0.3072378635406494	312	nan	nan
312	nan	nan	nan	nan	nan	nan	0.30745458602905273	313	nan	nan
313	nan	nan	nan	nan	nan	nan	0.3122549057006836	314	nan	nan
314	nan	nan	nan	nan	nan	nan	0.3155200481414795	315	nan	nan
315	nan	nan	nan	nan	nan	nan	0.31696128845214844	316	nan	nan
316	nan	nan	nan	nan	nan	nan	0.31752943992614746	317	nan	nan
317	nan	nan	nan	nan	nan	nan	0.32778000831604004	318	nan	nan
318	nan	nan	nan	nan	nan	nan	0.3290114402770996	319	nan	nan
319	nan	nan	nan	nan	nan	nan	0.329603910446167	320	nan	nan
320	nan	nan	nan	nan	nan	nan	0.3299236297607422	321	nan	nan
321	nan	nan	nan	nan	nan	nan	0.3370347023010254	322	nan	nan
322	nan	nan	nan	nan	nan	nan	0.3434107303619385	323	nan	nan
323	nan	nan	nan	nan	nan	nan	0.3442981243133545	324	nan	nan
324	nan	nan	nan	nan	nan	nan	0.3452339172363281	325	nan	nan
325	nan	nan	nan	nan	nan	nan	0.34775733947753906	326	nan	nan
326	nan	nan	nan	nan	nan	nan	0.35571956634521484	327	nan	nan
327	nan	nan	nan	nan	nan	nan	0.3559145927429199	328	nan	nan
328	nan	nan	nan	nan	nan	nan	0.35891127586364746	329	nan	nan
329	nan	nan	nan	nan	nan	nan	0.36197900772094727	330	nan	nan
330	nan	nan	nan	nan	nan	nan	0.3645358085632324	331	nan	nan
331	nan	nan	nan	nan	nan	nan	0.3648505210876465	332	nan	nan
332	nan	nan	nan	nan	nan	nan	0.3701622486114502	333	nan	nan
333	nan	nan	nan	nan	nan	nan	0.373852014541626	334	nan	nan
334	nan	nan	nan	nan	nan	nan	0.3747682571411133	335	nan	nan
335	nan	nan	nan	nan	nan	nan	0.39275693893432617	336	nan	nan
336	nan	nan	nan	nan	nan	nan	0.39670538902282715	337	nan	nan
337	nan	nan	nan	nan	nan	nan	0.40540194511413574	338	nan	nan
338	nan	nan	nan	nan	nan	nan	0.40961766242980957	339	nan	nan
339	nan	nan	nan	nan	nan	nan	0.4289991855621338	340	nan	nan
340	nan	nan	nan	nan	nan	nan	0.43224000930786133	341	nan	nan
341	nan	nan	nan	nan	nan	nan	0.4355487823486328	342	nan	nan
342	nan	nan	nan	nan	nan	nan	0.44663262367248535	343	nan	nan
343	nan	nan	nan	nan	nan	nan	0.44671010971069336	344	nan	nan
344	nan	nan	nan	nan	nan	nan	0.44986605644226074	345	nan	nan
345	nan	nan	nan	nan	nan	nan	0.45024538040161133	346	nan	nan
346	nan	nan	nan	nan	nan	nan	0.4589846134185791	347	nan	nan
347	nan	nan	nan	nan	nan	nan	0.485166072845459	348	nan	nan
348	nan	nan	nan	nan	nan	nan	0.5076510906219482	349	nan	nan
349	nan	nan	nan	nan	nan	nan	0.9333717823028564	350	nan	nan


==> kepler_times_20240209.dat <==
idx	cvc5_time	cvc5_count	ostrich_time	ostrich_count	ostrich-cea_time	ostrich-cea_count	sym_parikh_time	sym_parikh_count	z3_time	z3_count
0	0.0025053024291992188	1.0	2.051204204559326	1.0	10.566741704940796	1.0	0.030756711959838867	1	18.59387183189392	1.0
1	0.002543926239013672	2.0	2.0518991947174072	2.0	nan	nan	0.03301835060119629	2	18.780277013778687	2.0
2	0.0025451183319091797	3.0	2.0522372722625732	3.0	nan	nan	0.036696672439575195	3	20.800670385360718	3.0
3	0.002556324005126953	4.0	2.0525717735290527	4.0	nan	nan	0.039817094802856445	4	21.43085813522339	4.0
4	0.002574920654296875	5.0	2.0527656078338623	5.0	nan	nan	0.04010319709777832	5	22.262337923049927	5.0
5	0.0025877952575683594	6.0	2.0528945922851562	6.0	nan	nan	0.04254937171936035	6	25.088733911514282	6.0
6	0.002614736557006836	7.0	2.0529677867889404	7.0	nan	nan	0.04415178298950195	7	nan	nan
7	0.0026450157165527344	8.0	2.0530056953430176	8.0	nan	nan	0.04488801956176758	8	nan	nan
8	0.002907276153564453	9.0	2.053006172180176	9.0	nan	nan	0.047016143798828125	9	nan	nan
9	0.0032052993774414062	10.0	2.053013324737549	10.0	nan	nan	0.04887866973876953	10	nan	nan
10	0.0033986568450927734	11.0	2.0531516075134277	11.0	nan	nan	0.04931807518005371	11	nan	nan
11	0.003465414047241211	12.0	2.053177833557129	12.0	nan	nan	0.0517725944519043	12	nan	nan
12	0.0034749507904052734	13.0	2.0532617568969727	13.0	nan	nan	0.05419325828552246	13	nan	nan
13	0.00350189208984375	14.0	2.053290367126465	14.0	nan	nan	0.054225921630859375	14	nan	nan
14	0.003520965576171875	15.0	2.0534379482269287	15.0	nan	nan	0.05673837661743164	15	nan	nan
15	0.0035970211029052734	16.0	2.053462028503418	16.0	nan	nan	0.056839704513549805	16	nan	nan
16	0.003607034683227539	17.0	2.053624153137207	17.0	nan	nan	0.05684018135070801	17	nan	nan
17	0.003610849380493164	18.0	2.053680658340454	18.0	nan	nan	0.057218074798583984	18	nan	nan
18	0.003639698028564453	19.0	2.0536916255950928	19.0	nan	nan	0.05762529373168945	19	nan	nan
19	0.0037217140197753906	20.0	2.053849935531616	20.0	nan	nan	0.058107614517211914	20	nan	nan
20	0.0037581920623779297	21.0	2.053891181945801	21.0	nan	nan	0.05833721160888672	21	nan	nan
21	0.003774881362915039	22.0	2.054025650024414	22.0	nan	nan	0.058455467224121094	22	nan	nan
22	0.0037832260131835938	23.0	2.0540378093719482	23.0	nan	nan	0.059803009033203125	23	nan	nan
23	0.003787517547607422	24.0	2.05411434173584	24.0	nan	nan	0.05993390083312988	24	nan	nan
24	0.003789186477661133	25.0	2.054224967956543	25.0	nan	nan	0.06084036827087402	25	nan	nan
25	0.0037949085235595703	26.0	2.054755687713623	26.0	nan	nan	0.06160616874694824	26	nan	nan
26	0.0037980079650878906	27.0	2.091830015182495	27.0	nan	nan	0.06226801872253418	27	nan	nan
27	0.0038123130798339844	28.0	nan	nan	nan	nan	0.06237220764160156	28	nan	nan
28	0.0038213729858398438	29.0	nan	nan	nan	nan	0.06582880020141602	29	nan	nan
29	0.003830432891845703	30.0	nan	nan	nan	nan	0.06623959541320801	30	nan	nan
30	0.0038385391235351562	31.0	nan	nan	nan	nan	0.06679129600524902	31	nan	nan
31	0.003951311111450195	32.0	nan	nan	nan	nan	0.06845235824584961	32	nan	nan
32	0.003960132598876953	33.0	nan	nan	nan	nan	0.0688018798828125	33	nan	nan
33	0.00396275520324707	34.0	nan	nan	nan	nan	0.06883788108825684	34	nan	nan
34	0.004018306732177734	35.0	nan	nan	nan	nan	0.07050299644470215	35	nan	nan
35	0.0040361881256103516	36.0	nan	nan	nan	nan	0.07065868377685547	36	nan	nan
36	0.004038333892822266	37.0	nan	nan	nan	nan	0.07167935371398926	37	nan	nan
37	0.004068851470947266	38.0	nan	nan	nan	nan	0.07195782661437988	38	nan	nan
38	0.004125356674194336	39.0	nan	nan	nan	nan	0.0733177661895752	39	nan	nan
39	0.004157066345214844	40.0	nan	nan	nan	nan	0.07366418838500977	40	nan	nan
40	0.004211902618408203	41.0	nan	nan	nan	nan	0.07374000549316406	41	nan	nan
41	0.0042498111724853516	42.0	nan	nan	nan	nan	0.07389211654663086	42	nan	nan
42	0.004256010055541992	43.0	nan	nan	nan	nan	0.07401776313781738	43	nan	nan
43	0.004334926605224609	44.0	nan	nan	nan	nan	0.07441329956054688	44	nan	nan
44	0.0043506622314453125	45.0	nan	nan	nan	nan	0.07455086708068848	45	nan	nan
45	0.004394054412841797	46.0	nan	nan	nan	nan	0.07467794418334961	46	nan	nan
46	0.0044367313385009766	47.0	nan	nan	nan	nan	0.07490348815917969	47	nan	nan
47	0.0044672489166259766	48.0	nan	nan	nan	nan	0.07625675201416016	48	nan	nan
48	0.004497528076171875	49.0	nan	nan	nan	nan	0.07688117027282715	49	nan	nan
49	0.004510164260864258	50.0	nan	nan	nan	nan	0.07704687118530273	50	nan	nan
50	0.0045506954193115234	51.0	nan	nan	nan	nan	0.07715749740600586	51	nan	nan
51	0.0045511722564697266	52.0	nan	nan	nan	nan	0.07773590087890625	52	nan	nan
52	0.00455784797668457	53.0	nan	nan	nan	nan	0.07851386070251465	53	nan	nan
53	0.004628658294677734	54.0	nan	nan	nan	nan	0.07859683036804199	54	nan	nan
54	0.004633188247680664	55.0	nan	nan	nan	nan	0.07914924621582031	55	nan	nan
55	0.004640817642211914	56.0	nan	nan	nan	nan	0.07985734939575195	56	nan	nan
56	0.004647493362426758	57.0	nan	nan	nan	nan	0.08085203170776367	57	nan	nan
57	0.004658222198486328	58.0	nan	nan	nan	nan	0.08119869232177734	58	nan	nan
58	0.004701137542724609	59.0	nan	nan	nan	nan	0.08150839805603027	59	nan	nan
59	0.0047795772552490234	60.0	nan	nan	nan	nan	0.0816962718963623	60	nan	nan
60	0.004781484603881836	61.0	nan	nan	nan	nan	0.08200907707214355	61	nan	nan
61	0.004921674728393555	62.0	nan	nan	nan	nan	0.08217859268188477	62	nan	nan
62	0.004921913146972656	63.0	nan	nan	nan	nan	0.08320403099060059	63	nan	nan
63	0.0051496028900146484	64.0	nan	nan	nan	nan	0.08461952209472656	64	nan	nan
64	0.0051729679107666016	65.0	nan	nan	nan	nan	0.08553767204284668	65	nan	nan
65	0.005208015441894531	66.0	nan	nan	nan	nan	0.08556818962097168	66	nan	nan
66	0.005230426788330078	67.0	nan	nan	nan	nan	0.08602499961853027	67	nan	nan
67	0.005250215530395508	68.0	nan	nan	nan	nan	0.08831143379211426	68	nan	nan
68	0.00531315803527832	69.0	nan	nan	nan	nan	0.08907508850097656	69	nan	nan
69	0.005377531051635742	70.0	nan	nan	nan	nan	0.08959174156188965	70	nan	nan
70	0.005382061004638672	71.0	nan	nan	nan	nan	0.09022855758666992	71	nan	nan
71	0.005416154861450195	72.0	nan	nan	nan	nan	0.09135246276855469	72	nan	nan
72	0.005515336990356445	73.0	nan	nan	nan	nan	0.09151816368103027	73	nan	nan
73	0.00551915168762207	74.0	nan	nan	nan	nan	0.09221529960632324	74	nan	nan
74	0.005552053451538086	75.0	nan	nan	nan	nan	0.09237122535705566	75	nan	nan
75	0.0055694580078125	76.0	nan	nan	nan	nan	0.09246277809143066	76	nan	nan
76	0.0055849552154541016	77.0	nan	nan	nan	nan	0.09273290634155273	77	nan	nan
77	0.00560760498046875	78.0	nan	nan	nan	nan	0.09278488159179688	78	nan	nan
78	0.0056171417236328125	79.0	nan	nan	nan	nan	0.09284853935241699	79	nan	nan
79	0.005646228790283203	80.0	nan	nan	nan	nan	0.09320855140686035	80	nan	nan
80	0.005682468414306641	81.0	nan	nan	nan	nan	0.09510111808776855	81	nan	nan
81	0.005692005157470703	82.0	nan	nan	nan	nan	0.09667038917541504	82	nan	nan
82	0.005710601806640625	83.0	nan	nan	nan	nan	0.0974123477935791	83	nan	nan
83	0.005715608596801758	84.0	nan	nan	nan	nan	0.09787178039550781	84	nan	nan
84	0.005716085433959961	85.0	nan	nan	nan	nan	0.09787344932556152	85	nan	nan
85	0.0057525634765625	86.0	nan	nan	nan	nan	0.09897971153259277	86	nan	nan
86	0.0057528018951416016	87.0	nan	nan	nan	nan	0.09968733787536621	87	nan	nan
87	0.0057735443115234375	88.0	nan	nan	nan	nan	0.09972238540649414	88	nan	nan
88	0.005816459655761719	89.0	nan	nan	nan	nan	0.0998220443725586	89	nan	nan
89	0.005819559097290039	90.0	nan	nan	nan	nan	0.10003018379211426	90	nan	nan
90	0.005835533142089844	91.0	nan	nan	nan	nan	0.10014224052429199	91	nan	nan
91	0.00584721565246582	92.0	nan	nan	nan	nan	0.10042524337768555	92	nan	nan
92	0.005877256393432617	93.0	nan	nan	nan	nan	0.10073685646057129	93	nan	nan
93	0.005902528762817383	94.0	nan	nan	nan	nan	0.10076594352722168	94	nan	nan
94	0.005914211273193359	95.0	nan	nan	nan	nan	0.10134053230285645	95	nan	nan
95	0.005946159362792969	96.0	nan	nan	nan	nan	0.10218572616577148	96	nan	nan
96	0.005957365036010742	97.0	nan	nan	nan	nan	0.1025397777557373	97	nan	nan
97	0.005963802337646484	98.0	nan	nan	nan	nan	0.1026461124420166	98	nan	nan
98	0.006008148193359375	99.0	nan	nan	nan	nan	0.10278153419494629	99	nan	nan
99	0.006052732467651367	100.0	nan	nan	nan	nan	0.10305404663085938	100	nan	nan
100	0.0060558319091796875	101.0	nan	nan	nan	nan	0.10346174240112305	101	nan	nan
101	0.0060656070709228516	102.0	nan	nan	nan	nan	0.10419893264770508	102	nan	nan
102	0.006089687347412109	103.0	nan	nan	nan	nan	0.10455012321472168	103	nan	nan
103	0.006133317947387695	104.0	nan	nan	nan	nan	0.10487604141235352	104	nan	nan
104	0.00616908073425293	105.0	nan	nan	nan	nan	0.10546183586120605	105	nan	nan
105	0.006189584732055664	106.0	nan	nan	nan	nan	0.10550212860107422	106	nan	nan
106	0.006196737289428711	107.0	nan	nan	nan	nan	0.10558104515075684	107	nan	nan
107	0.006201028823852539	108.0	nan	nan	nan	nan	0.10603189468383789	108	nan	nan
108	0.00625920295715332	109.0	nan	nan	nan	nan	0.10678601264953613	109	nan	nan
109	0.0062944889068603516	110.0	nan	nan	nan	nan	0.10737180709838867	110	nan	nan
110	0.0063936710357666016	111.0	nan	nan	nan	nan	0.10749387741088867	111	nan	nan
111	0.006406307220458984	112.0	nan	nan	nan	nan	0.1078341007232666	112	nan	nan
112	0.006419181823730469	113.0	nan	nan	nan	nan	0.10809040069580078	113	nan	nan
113	0.006421327590942383	114.0	nan	nan	nan	nan	0.10878777503967285	114	nan	nan
114	0.006467342376708984	115.0	nan	nan	nan	nan	0.10894274711608887	115	nan	nan
115	0.006476402282714844	116.0	nan	nan	nan	nan	0.10917949676513672	116	nan	nan
116	0.0064830780029296875	117.0	nan	nan	nan	nan	0.10931062698364258	117	nan	nan
117	0.0065004825592041016	118.0	nan	nan	nan	nan	0.1096334457397461	118	nan	nan
118	0.006500959396362305	119.0	nan	nan	nan	nan	0.10983681678771973	119	nan	nan
119	0.006513118743896484	120.0	nan	nan	nan	nan	0.10986447334289551	120	nan	nan
120	0.006560564041137695	121.0	nan	nan	nan	nan	0.1099252700805664	121	nan	nan
121	0.006587505340576172	122.0	nan	nan	nan	nan	0.11022567749023438	122	nan	nan
122	0.006603240966796875	123.0	nan	nan	nan	nan	0.11129593849182129	123	nan	nan
123	0.006642580032348633	124.0	nan	nan	nan	nan	0.11143302917480469	124	nan	nan
124	0.006647825241088867	125.0	nan	nan	nan	nan	0.11258769035339355	125	nan	nan
125	0.006669759750366211	126.0	nan	nan	nan	nan	0.11396169662475586	126	nan	nan
126	0.0066814422607421875	127.0	nan	nan	nan	nan	0.11408352851867676	127	nan	nan
127	0.006719350814819336	128.0	nan	nan	nan	nan	0.11409711837768555	128	nan	nan
128	0.006752967834472656	129.0	nan	nan	nan	nan	0.11494064331054688	129	nan	nan
129	0.0067822933197021484	130.0	nan	nan	nan	nan	0.1152336597442627	130	nan	nan
130	0.006783485412597656	131.0	nan	nan	nan	nan	0.11563396453857422	131	nan	nan
131	0.006799459457397461	132.0	nan	nan	nan	nan	0.1160120964050293	132	nan	nan
132	0.0068359375	133.0	nan	nan	nan	nan	0.11844515800476074	133	nan	nan
133	0.00683903694152832	134.0	nan	nan	nan	nan	0.11861085891723633	134	nan	nan
134	0.007098674774169922	135.0	nan	nan	nan	nan	0.11895298957824707	135	nan	nan
135	0.0071146488189697266	136.0	nan	nan	nan	nan	0.1202239990234375	136	nan	nan
136	0.007131099700927734	137.0	nan	nan	nan	nan	0.1206202507019043	137	nan	nan
137	0.0071909427642822266	138.0	nan	nan	nan	nan	0.12070250511169434	138	nan	nan
138	0.007208585739135742	139.0	nan	nan	nan	nan	0.12313199043273926	139	nan	nan
139	0.007231712341308594	140.0	nan	nan	nan	nan	0.12357616424560547	140	nan	nan
140	0.0072629451751708984	141.0	nan	nan	nan	nan	0.12366747856140137	141	nan	nan
141	0.007271528244018555	142.0	nan	nan	nan	nan	0.12697672843933105	142	nan	nan
142	0.0072748661041259766	143.0	nan	nan	nan	nan	0.12784910202026367	143	nan	nan
143	0.007344245910644531	144.0	nan	nan	nan	nan	0.12852191925048828	144	nan	nan
144	0.0073931217193603516	145.0	nan	nan	nan	nan	0.12918448448181152	145	nan	nan
145	0.007463693618774414	146.0	nan	nan	nan	nan	0.13004446029663086	146	nan	nan
146	0.007577419281005859	147.0	nan	nan	nan	nan	0.13068675994873047	147	nan	nan
147	0.00785064697265625	148.0	nan	nan	nan	nan	0.13090801239013672	148	nan	nan
148	0.007987260818481445	149.0	nan	nan	nan	nan	0.13141846656799316	149	nan	nan
149	0.010563850402832031	150.0	nan	nan	nan	nan	0.13153386116027832	150	nan	nan
150	0.018161296844482422	151.0	nan	nan	nan	nan	0.1321399211883545	151	nan	nan
151	0.027867555618286133	152.0	nan	nan	nan	nan	0.13243794441223145	152	nan	nan
152	0.08614063262939453	153.0	nan	nan	nan	nan	0.1331799030303955	153	nan	nan
153	0.10290837287902832	154.0	nan	nan	nan	nan	0.13423871994018555	154	nan	nan
154	0.1110682487487793	155.0	nan	nan	nan	nan	0.1357250213623047	155	nan	nan
155	nan	nan	nan	nan	nan	nan	0.13686108589172363	156	nan	nan
156	nan	nan	nan	nan	nan	nan	0.1376354694366455	157	nan	nan
157	nan	nan	nan	nan	nan	nan	0.1382308006286621	158	nan	nan
158	nan	nan	nan	nan	nan	nan	0.1382441520690918	159	nan	nan
159	nan	nan	nan	nan	nan	nan	0.13980960845947266	160	nan	nan
160	nan	nan	nan	nan	nan	nan	0.140380859375	161	nan	nan
161	nan	nan	nan	nan	nan	nan	0.14135336875915527	162	nan	nan
162	nan	nan	nan	nan	nan	nan	0.141768217086792	163	nan	nan
163	nan	nan	nan	nan	nan	nan	0.1423051357269287	164	nan	nan
164	nan	nan	nan	nan	nan	nan	0.14305830001831055	165	nan	nan
165	nan	nan	nan	nan	nan	nan	0.14319896697998047	166	nan	nan
166	nan	nan	nan	nan	nan	nan	0.14345169067382812	167	nan	nan
167	nan	nan	nan	nan	nan	nan	0.144822359085083	168	nan	nan
168	nan	nan	nan	nan	nan	nan	0.14507007598876953	169	nan	nan
169	nan	nan	nan	nan	nan	nan	0.14556360244750977	170	nan	nan
170	nan	nan	nan	nan	nan	nan	0.14570331573486328	171	nan	nan
171	nan	nan	nan	nan	nan	nan	0.14574670791625977	172	nan	nan
172	nan	nan	nan	nan	nan	nan	0.14638113975524902	173	nan	nan
173	nan	nan	nan	nan	nan	nan	0.14850592613220215	174	nan	nan
174	nan	nan	nan	nan	nan	nan	0.14864349365234375	175	nan	nan
175	nan	nan	nan	nan	nan	nan	0.1492147445678711	176	nan	nan
176	nan	nan	nan	nan	nan	nan	0.1495819091796875	177	nan	nan
177	nan	nan	nan	nan	nan	nan	0.15059494972229004	178	nan	nan
178	nan	nan	nan	nan	nan	nan	0.15131044387817383	179	nan	nan
179	nan	nan	nan	nan	nan	nan	0.15302753448486328	180	nan	nan
180	nan	nan	nan	nan	nan	nan	0.15359973907470703	181	nan	nan
181	nan	nan	nan	nan	nan	nan	0.154158353805542	182	nan	nan
182	nan	nan	nan	nan	nan	nan	0.15443086624145508	183	nan	nan
183	nan	nan	nan	nan	nan	nan	0.15492510795593262	184	nan	nan
184	nan	nan	nan	nan	nan	nan	0.15501189231872559	185	nan	nan
185	nan	nan	nan	nan	nan	nan	0.155775785446167	186	nan	nan
186	nan	nan	nan	nan	nan	nan	0.15606141090393066	187	nan	nan
187	nan	nan	nan	nan	nan	nan	0.15641045570373535	188	nan	nan
188	nan	nan	nan	nan	nan	nan	0.15657639503479004	189	nan	nan
189	nan	nan	nan	nan	nan	nan	0.1567096710205078	190	nan	nan
190	nan	nan	nan	nan	nan	nan	0.15762877464294434	191	nan	nan
191	nan	nan	nan	nan	nan	nan	0.15913963317871094	192	nan	nan
192	nan	nan	nan	nan	nan	nan	0.15996980667114258	193	nan	nan
193	nan	nan	nan	nan	nan	nan	0.16117215156555176	194	nan	nan
194	nan	nan	nan	nan	nan	nan	0.1617288589477539	195	nan	nan
195	nan	nan	nan	nan	nan	nan	0.16212725639343262	196	nan	nan
196	nan	nan	nan	nan	nan	nan	0.16270875930786133	197	nan	nan
197	nan	nan	nan	nan	nan	nan	0.16286039352416992	198	nan	nan
198	nan	nan	nan	nan	nan	nan	0.16495537757873535	199	nan	nan
199	nan	nan	nan	nan	nan	nan	0.16513752937316895	200	nan	nan
200	nan	nan	nan	nan	nan	nan	0.16561007499694824	201	nan	nan
201	nan	nan	nan	nan	nan	nan	0.16768145561218262	202	nan	nan
202	nan	nan	nan	nan	nan	nan	0.1690807342529297	203	nan	nan
203	nan	nan	nan	nan	nan	nan	0.16934442520141602	204	nan	nan
204	nan	nan	nan	nan	nan	nan	0.1748974323272705	205	nan	nan
205	nan	nan	nan	nan	nan	nan	0.177138090133667	206	nan	nan
206	nan	nan	nan	nan	nan	nan	0.1788039207458496	207	nan	nan
207	nan	nan	nan	nan	nan	nan	0.1800541877746582	208	nan	nan
208	nan	nan	nan	nan	nan	nan	0.18015527725219727	209	nan	nan
209	nan	nan	nan	nan	nan	nan	0.18301987648010254	210	nan	nan
210	nan	nan	nan	nan	nan	nan	0.18456673622131348	211	nan	nan
211	nan	nan	nan	nan	nan	nan	0.1866593360900879	212	nan	nan
212	nan	nan	nan	nan	nan	nan	0.18735599517822266	213	nan	nan
213	nan	nan	nan	nan	nan	nan	0.1888275146484375	214	nan	nan
214	nan	nan	nan	nan	nan	nan	0.1901087760925293	215	nan	nan
215	nan	nan	nan	nan	nan	nan	0.19631671905517578	216	nan	nan
216	nan	nan	nan	nan	nan	nan	0.1994612216949463	217	nan	nan
217	nan	nan	nan	nan	nan	nan	0.202836275100708	218	nan	nan
218	nan	nan	nan	nan	nan	nan	0.20626592636108398	219	nan	nan
219	nan	nan	nan	nan	nan	nan	0.21034741401672363	220	nan	nan
220	nan	nan	nan	nan	nan	nan	0.21357488632202148	221	nan	nan
221	nan	nan	nan	nan	nan	nan	0.21440696716308594	222	nan	nan
222	nan	nan	nan	nan	nan	nan	0.2189781665802002	223	nan	nan
223	nan	nan	nan	nan	nan	nan	0.22144627571105957	224	nan	nan
224	nan	nan	nan	nan	nan	nan	0.22328948974609375	225	nan	nan
225	nan	nan	nan	nan	nan	nan	0.22503924369812012	226	nan	nan
226	nan	nan	nan	nan	nan	nan	0.22763442993164062	227	nan	nan
227	nan	nan	nan	nan	nan	nan	0.2342994213104248	228	nan	nan
228	nan	nan	nan	nan	nan	nan	0.24206137657165527	229	nan	nan
229	nan	nan	nan	nan	nan	nan	0.24317264556884766	230	nan	nan
230	nan	nan	nan	nan	nan	nan	0.2442948818206787	231	nan	nan
231	nan	nan	nan	nan	nan	nan	0.244490385055542	232	nan	nan
232	nan	nan	nan	nan	nan	nan	0.24654746055603027	233	nan	nan
233	nan	nan	nan	nan	nan	nan	0.24659991264343262	234	nan	nan
234	nan	nan	nan	nan	nan	nan	0.2503628730773926	235	nan	nan
235	nan	nan	nan	nan	nan	nan	0.25310707092285156	236	nan	nan
236	nan	nan	nan	nan	nan	nan	0.2590219974517822	237	nan	nan
237	nan	nan	nan	nan	nan	nan	0.2650275230407715	238	nan	nan
238	nan	nan	nan	nan	nan	nan	0.2662317752838135	239	nan	nan
239	nan	nan	nan	nan	nan	nan	0.2692880630493164	240	nan	nan
240	nan	nan	nan	nan	nan	nan	0.27026987075805664	241	nan	nan
241	nan	nan	nan	nan	nan	nan	0.2713296413421631	242	nan	nan
242	nan	nan	nan	nan	nan	nan	0.2822451591491699	243	nan	nan
243	nan	nan	nan	nan	nan	nan	0.28230881690979004	244	nan	nan
244	nan	nan	nan	nan	nan	nan	0.28365516662597656	245	nan	nan
245	nan	nan	nan	nan	nan	nan	0.2837092876434326	246	nan	nan
246	nan	nan	nan	nan	nan	nan	0.28435730934143066	247	nan	nan
247	nan	nan	nan	nan	nan	nan	0.2870597839355469	248	nan	nan
248	nan	nan	nan	nan	nan	nan	0.2876901626586914	249	nan	nan
249	nan	nan	nan	nan	nan	nan	0.2881176471710205	250	nan	nan
250	nan	nan	nan	nan	nan	nan	0.2900078296661377	251	nan	nan
251	nan	nan	nan	nan	nan	nan	0.297196626663208	252	nan	nan
252	nan	nan	nan	nan	nan	nan	0.2994351387023926	253	nan	nan
253	nan	nan	nan	nan	nan	nan	0.3039681911468506	254	nan	nan
254	nan	nan	nan	nan	nan	nan	0.3068971633911133	255	nan	nan
255	nan	nan	nan	nan	nan	nan	0.30788683891296387	256	nan	nan
256	nan	nan	nan	nan	nan	nan	0.3100910186767578	257	nan	nan
257	nan	nan	nan	nan	nan	nan	0.3146631717681885	258	nan	nan
258	nan	nan	nan	nan	nan	nan	0.3152029514312744	259	nan	nan
259	nan	nan	nan	nan	nan	nan	0.318422794342041	260	nan	nan
260	nan	nan	nan	nan	nan	nan	0.3184359073638916	261	nan	nan
261	nan	nan	nan	nan	nan	nan	0.3286893367767334	262	nan	nan
262	nan	nan	nan	nan	nan	nan	0.32946205139160156	263	nan	nan
263	nan	nan	nan	nan	nan	nan	0.3301968574523926	264	nan	nan
264	nan	nan	nan	nan	nan	nan	0.33098411560058594	265	nan	nan
265	nan	nan	nan	nan	nan	nan	0.3318510055541992	266	nan	nan
266	nan	nan	nan	nan	nan	nan	0.33240532875061035	267	nan	nan
267	nan	nan	nan	nan	nan	nan	0.33768725395202637	268	nan	nan
268	nan	nan	nan	nan	nan	nan	0.3401448726654053	269	nan	nan
269	nan	nan	nan	nan	nan	nan	0.3426635265350342	270	nan	nan
270	nan	nan	nan	nan	nan	nan	0.34413623809814453	271	nan	nan
271	nan	nan	nan	nan	nan	nan	0.34694433212280273	272	nan	nan
272	nan	nan	nan	nan	nan	nan	0.34730005264282227	273	nan	nan
273	nan	nan	nan	nan	nan	nan	0.34769701957702637	274	nan	nan
274	nan	nan	nan	nan	nan	nan	0.3494911193847656	275	nan	nan
275	nan	nan	nan	nan	nan	nan	0.35643649101257324	276	nan	nan
276	nan	nan	nan	nan	nan	nan	0.3564767837524414	277	nan	nan
277	nan	nan	nan	nan	nan	nan	0.3571467399597168	278	nan	nan
278	nan	nan	nan	nan	nan	nan	0.3599050045013428	279	nan	nan
279	nan	nan	nan	nan	nan	nan	0.36308717727661133	280	nan	nan
280	nan	nan	nan	nan	nan	nan	0.36435770988464355	281	nan	nan
281	nan	nan	nan	nan	nan	nan	0.3698303699493408	282	nan	nan
282	nan	nan	nan	nan	nan	nan	0.37101244926452637	283	nan	nan
283	nan	nan	nan	nan	nan	nan	0.37157225608825684	284	nan	nan
284	nan	nan	nan	nan	nan	nan	0.37172889709472656	285	nan	nan
285	nan	nan	nan	nan	nan	nan	0.3717997074127197	286	nan	nan
286	nan	nan	nan	nan	nan	nan	0.373415470123291	287	nan	nan
287	nan	nan	nan	nan	nan	nan	0.37835073471069336	288	nan	nan
288	nan	nan	nan	nan	nan	nan	0.3784463405609131	289	nan	nan
289	nan	nan	nan	nan	nan	nan	0.38071227073669434	290	nan	nan
290	nan	nan	nan	nan	nan	nan	0.3874518871307373	291	nan	nan
291	nan	nan	nan	nan	nan	nan	0.39209985733032227	292	nan	nan
292	nan	nan	nan	nan	nan	nan	0.39365530014038086	293	nan	nan
293	nan	nan	nan	nan	nan	nan	0.40248823165893555	294	nan	nan
294	nan	nan	nan	nan	nan	nan	0.4028613567352295	295	nan	nan
295	nan	nan	nan	nan	nan	nan	0.4041602611541748	296	nan	nan
296	nan	nan	nan	nan	nan	nan	0.40775609016418457	297	nan	nan
297	nan	nan	nan	nan	nan	nan	0.4080796241760254	298	nan	nan
298	nan	nan	nan	nan	nan	nan	0.41333508491516113	299	nan	nan
299	nan	nan	nan	nan	nan	nan	0.4156315326690674	300	nan	nan
300	nan	nan	nan	nan	nan	nan	0.4258406162261963	301	nan	nan
301	nan	nan	nan	nan	nan	nan	0.42703795433044434	302	nan	nan
302	nan	nan	nan	nan	nan	nan	0.428302526473999	303	nan	nan
303	nan	nan	nan	nan	nan	nan	0.4663844108581543	304	nan	nan
304	nan	nan	nan	nan	nan	nan	0.5360691547393799	305	nan	nan
305	nan	nan	nan	nan	nan	nan	0.5395693778991699	306	nan	nan
306	nan	nan	nan	nan	nan	nan	0.5419921875	307	nan	nan
307	nan	nan	nan	nan	nan	nan	0.6649181842803955	308	nan	nan
308	nan	nan	nan	nan	nan	nan	0.843360185623169	309	nan	nan
309	nan	nan	nan	nan	nan	nan	1.5073726177215576	310	nan	nan


==> norn_times.dat <==
idx	cvc5_time	cvc5_count	ostrich_time	ostrich_count	ostrich-cea_time	ostrich-cea_count	sym_parikh_time	sym_parikh_count	z3_time	z3_count
0	0.003298044204711914	1.0	1.024061679840088	1.0	0.7716145515441895	1.0	0.04441475868225098	1	nan	nan
1	0.0033316612243652344	2.0	1.02602219581604	2.0	0.7726836204528809	2.0	0.04581308364868164	2	nan	nan
2	0.004580020904541016	3.0	1.0270495414733887	3.0	0.775996208190918	3.0	0.05646252632141113	3	nan	nan
3	0.00478816032409668	4.0	1.027564525604248	4.0	0.7849035263061523	4.0	0.057199954986572266	4	nan	nan
4	0.005282878875732422	5.0	1.0286011695861816	5.0	0.7941107749938965	5.0	0.06124758720397949	5	nan	nan
5	0.006805896759033203	6.0	1.028883695602417	6.0	0.7979702949523926	6.0	0.06264162063598633	6	nan	nan
6	0.012727022171020508	7.0	1.0302619934082031	7.0	0.8010578155517578	7.0	0.06701970100402832	7	nan	nan
7	0.012916088104248047	8.0	1.0305290222167969	8.0	0.8071789741516113	8.0	0.06807899475097656	8	nan	nan
8	0.014796018600463867	9.0	1.03053617477417	9.0	0.807366132736206	9.0	0.07055258750915527	9	nan	nan
9	0.015558004379272461	10.0	1.0307116508483887	10.0	0.8088526725769043	10.0	0.07379293441772461	10	nan	nan
10	0.015769004821777344	11.0	1.0309040546417236	11.0	0.8149521350860596	11.0	0.07815408706665039	11	nan	nan
11	0.015856266021728516	12.0	1.0309727191925049	12.0	0.8159558773040771	12.0	0.0839242935180664	12	nan	nan
12	0.01593470573425293	13.0	1.0309796333312988	13.0	0.8199894428253174	13.0	0.0858144760131836	13	nan	nan
13	0.017198801040649414	14.0	1.031005859375	14.0	0.8206632137298584	14.0	0.0893709659576416	14	nan	nan
14	0.02101588249206543	15.0	1.031036376953125	15.0	0.8243777751922607	15.0	0.08938288688659668	15	nan	nan
15	0.023595571517944336	16.0	1.0310602188110352	16.0	0.8259270191192627	16.0	0.08958721160888672	16	nan	nan
16	0.026105165481567383	17.0	1.0311305522918701	17.0	0.8272871971130371	17.0	0.09071540832519531	17	nan	nan
17	0.028165817260742188	18.0	1.0311479568481445	18.0	0.8290693759918213	18.0	0.09435486793518066	18	nan	nan
18	0.03270578384399414	19.0	1.0311496257781982	19.0	0.8306965827941895	19.0	0.09476304054260254	19	nan	nan
19	0.0357213020324707	20.0	1.0311589241027832	20.0	0.8310368061065674	20.0	0.09493827819824219	20	nan	nan
20	0.03574514389038086	21.0	1.031160831451416	21.0	0.831428050994873	21.0	0.0954132080078125	21	nan	nan
21	0.042725563049316406	22.0	1.0311791896820068	22.0	0.8363356590270996	22.0	0.09559774398803711	22	nan	nan
22	0.04409360885620117	23.0	1.0312020778656006	23.0	0.8384830951690674	23.0	0.09698820114135742	23	nan	nan
23	0.044753074645996094	24.0	1.0312023162841797	24.0	0.839247465133667	24.0	0.09712529182434082	24	nan	nan
24	0.06268143653869629	25.0	1.0312132835388184	25.0	0.8435506820678711	25.0	0.09757542610168457	25	nan	nan
25	0.06383514404296875	26.0	1.0312414169311523	26.0	0.8504397869110107	26.0	0.09879374504089355	26	nan	nan
26	0.07019305229187012	27.0	1.0312700271606445	27.0	0.8526060581207275	27.0	0.09989094734191895	27	nan	nan
27	0.0716853141784668	28.0	1.0313401222229004	28.0	0.8613162040710449	28.0	0.10012221336364746	28	nan	nan
28	0.07864046096801758	29.0	1.0313572883605957	29.0	0.8672683238983154	29.0	0.10014128684997559	29	nan	nan
29	0.07988762855529785	30.0	1.0313923358917236	30.0	0.8673667907714844	30.0	0.10108423233032227	30	nan	nan
30	0.08808159828186035	31.0	1.0314276218414307	31.0	0.872112512588501	31.0	0.1012423038482666	31	nan	nan
31	0.10302996635437012	32.0	1.0314371585845947	32.0	0.8741300106048584	32.0	0.10187745094299316	32	nan	nan
32	0.13130664825439453	33.0	1.0315163135528564	33.0	0.8788208961486816	33.0	0.10199809074401855	33	nan	nan
33	0.22846412658691406	34.0	1.0315778255462646	34.0	0.8864054679870605	34.0	0.10230898857116699	34	nan	nan
34	0.24540352821350098	35.0	1.031625747680664	35.0	0.8886528015136719	35.0	0.10244369506835938	35	nan	nan
35	0.26255249977111816	36.0	1.0316534042358398	36.0	0.8975818157196045	36.0	0.103759765625	36	nan	nan
36	0.5195953845977783	37.0	1.0316777229309082	37.0	0.9058268070220947	37.0	0.10387325286865234	37	nan	nan
37	0.8228883743286133	38.0	1.0317206382751465	38.0	0.9073596000671387	38.0	0.10439181327819824	38	nan	nan
38	1.372373342514038	39.0	1.031754493713379	39.0	0.9106185436248779	39.0	0.10816717147827148	39	nan	nan
39	1.8929228782653809	40.0	1.0318219661712646	40.0	0.9109683036804199	40.0	0.11054205894470215	40	nan	nan
40	2.8077590465545654	41.0	1.0318498611450195	41.0	0.9137794971466064	41.0	0.11090970039367676	41	nan	nan
41	3.0383245944976807	42.0	1.0318522453308105	42.0	0.9174556732177734	42.0	0.11102843284606934	42	nan	nan
42	3.207960605621338	43.0	1.031858205795288	43.0	0.9191014766693115	43.0	0.11134815216064453	43	nan	nan
43	5.3173980712890625	44.0	1.0319421291351318	44.0	0.934514045715332	44.0	0.11281275749206543	44	nan	nan
44	5.376626968383789	45.0	1.0321412086486816	45.0	0.9368438720703125	45.0	0.11391687393188477	45	nan	nan
45	5.921974182128906	46.0	1.032165288925171	46.0	0.9383547306060791	46.0	0.11417198181152344	46	nan	nan
46	20.28442668914795	47.0	1.032167673110962	47.0	0.941375732421875	47.0	0.11450576782226562	47	nan	nan
47	21.401320219039917	48.0	1.0321745872497559	48.0	0.9466695785522461	48.0	0.11540055274963379	48	nan	nan
48	24.603898525238037	49.0	1.0322105884552002	49.0	0.9505250453948975	49.0	0.12008070945739746	49	nan	nan
49	26.188828706741333	50.0	1.0322608947753906	50.0	0.9546060562133789	50.0	0.12109375	50	nan	nan
50	nan	nan	1.032294511795044	51.0	0.9677920341491699	51.0	0.12484335899353027	51	nan	nan
51	nan	nan	1.032322645187378	52.0	0.9747438430786133	52.0	0.12561607360839844	52	nan	nan
52	nan	nan	1.0323450565338135	53.0	0.98219895362854	53.0	0.12626409530639648	53	nan	nan
53	nan	nan	1.0324153900146484	54.0	0.9921653270721436	54.0	0.12925243377685547	54	nan	nan
54	nan	nan	1.0325539112091064	55.0	1.0048027038574219	55.0	0.14087438583374023	55	nan	nan
55	nan	nan	1.0327279567718506	56.0	1.0130207538604736	56.0	0.14174294471740723	56	nan	nan
56	nan	nan	1.032923936843872	57.0	1.0236880779266357	57.0	0.14213943481445312	57	nan	nan
57	nan	nan	1.032928705215454	58.0	1.0448460578918457	58.0	0.14571714401245117	58	nan	nan
58	nan	nan	1.0329804420471191	59.0	1.045013189315796	59.0	0.14579415321350098	59	nan	nan
59	nan	nan	1.0330631732940674	60.0	1.0463347434997559	60.0	0.14633655548095703	60	nan	nan
60	nan	nan	1.0332586765289307	61.0	1.0487854480743408	61.0	0.14758586883544922	61	nan	nan
61	nan	nan	1.0332903861999512	62.0	1.0508453845977783	62.0	0.14971423149108887	62	nan	nan
62	nan	nan	1.0333683490753174	63.0	1.0853626728057861	63.0	0.1499645709991455	63	nan	nan
63	nan	nan	1.0334281921386719	64.0	1.1115684509277344	64.0	0.15072154998779297	64	nan	nan
64	nan	nan	1.033449411392212	65.0	1.1289522647857666	65.0	0.1520538330078125	65	nan	nan
65	nan	nan	1.0335056781768799	66.0	1.1577200889587402	66.0	0.15283775329589844	66	nan	nan
66	nan	nan	1.033510684967041	67.0	1.1710941791534424	67.0	0.15354132652282715	67	nan	nan
67	nan	nan	1.033585548400879	68.0	1.1747477054595947	68.0	0.15387415885925293	68	nan	nan
68	nan	nan	1.0336711406707764	69.0	1.1811308860778809	69.0	0.15390324592590332	69	nan	nan
69	nan	nan	1.0336992740631104	70.0	1.182662010192871	70.0	0.15459179878234863	70	nan	nan
70	nan	nan	1.0337812900543213	71.0	1.205763339996338	71.0	0.15561532974243164	71	nan	nan
71	nan	nan	1.0339000225067139	72.0	1.2408204078674316	72.0	0.15586519241333008	72	nan	nan
72	nan	nan	1.033926010131836	73.0	1.2443678379058838	73.0	0.15716195106506348	73	nan	nan
73	nan	nan	1.0339288711547852	74.0	1.2497437000274658	74.0	0.15868020057678223	74	nan	nan
74	nan	nan	1.0339467525482178	75.0	1.255495548248291	75.0	0.16376495361328125	75	nan	nan
75	nan	nan	1.0339844226837158	76.0	1.2710247039794922	76.0	0.1646714210510254	76	nan	nan
76	nan	nan	1.034081220626831	77.0	1.2837984561920166	77.0	0.1667778491973877	77	nan	nan
77	nan	nan	1.0343382358551025	78.0	1.287907600402832	78.0	0.1668386459350586	78	nan	nan
78	nan	nan	1.03438138961792	79.0	1.36981201171875	79.0	0.16729307174682617	79	nan	nan
79	nan	nan	1.0343921184539795	80.0	1.378343105316162	80.0	0.1688556671142578	80	nan	nan
80	nan	nan	1.0344574451446533	81.0	1.3812129497528076	81.0	0.16951489448547363	81	nan	nan
81	nan	nan	1.0345101356506348	82.0	1.3963797092437744	82.0	0.16956305503845215	82	nan	nan
82	nan	nan	1.0346436500549316	83.0	1.4629137516021729	83.0	0.16979479789733887	83	nan	nan
83	nan	nan	1.034663438796997	84.0	1.4887089729309082	84.0	0.17119312286376953	84	nan	nan
84	nan	nan	1.0346662998199463	85.0	1.4962780475616455	85.0	0.1728193759918213	85	nan	nan
85	nan	nan	1.034703254699707	86.0	1.4997656345367432	86.0	0.17397689819335938	86	nan	nan
86	nan	nan	1.0347239971160889	87.0	1.5795259475708008	87.0	0.17471528053283691	87	nan	nan
87	nan	nan	1.0349106788635254	88.0	1.6006720066070557	88.0	0.17656254768371582	88	nan	nan
88	nan	nan	1.034968614578247	89.0	1.6900041103363037	89.0	0.18089890480041504	89	nan	nan
89	nan	nan	1.0351452827453613	90.0	1.7326703071594238	90.0	0.18136191368103027	90	nan	nan
90	nan	nan	1.0352275371551514	91.0	1.8166429996490479	91.0	0.1819591522216797	91	nan	nan
91	nan	nan	1.0352590084075928	92.0	1.8284204006195068	92.0	0.18207859992980957	92	nan	nan
92	nan	nan	1.0353620052337646	93.0	1.8326609134674072	93.0	0.18415188789367676	93	nan	nan
93	nan	nan	1.035430908203125	94.0	1.9106903076171875	94.0	0.18453598022460938	94	nan	nan
94	nan	nan	1.0356793403625488	95.0	1.9279916286468506	95.0	0.1869215965270996	95	nan	nan
95	nan	nan	1.0358102321624756	96.0	1.9324407577514648	96.0	0.18760347366333008	96	nan	nan
96	nan	nan	1.0359838008880615	97.0	1.9515559673309326	97.0	0.18761539459228516	97	nan	nan
97	nan	nan	1.0475540161132812	98.0	2.0350332260131836	98.0	0.18793725967407227	98	nan	nan
98	nan	nan	1.0492734909057617	99.0	2.1860363483428955	99.0	0.18937373161315918	99	nan	nan
99	nan	nan	1.0523734092712402	100.0	2.2228784561157227	100.0	0.1906883716583252	100	nan	nan
100	nan	nan	1.053985357284546	101.0	2.2438971996307373	101.0	0.19168853759765625	101	nan	nan
101	nan	nan	1.05426025390625	102.0	2.3889522552490234	102.0	0.1918325424194336	102	nan	nan
102	nan	nan	1.0544023513793945	103.0	2.4126603603363037	103.0	0.1924300193786621	103	nan	nan
103	nan	nan	1.0555076599121094	104.0	2.721466541290283	104.0	0.19382548332214355	104	nan	nan
104	nan	nan	1.0560414791107178	105.0	2.7878568172454834	105.0	0.19521737098693848	105	nan	nan
105	nan	nan	2.038994312286377	106.0	2.8697118759155273	106.0	0.19758224487304688	106	nan	nan
106	nan	nan	2.0450544357299805	107.0	2.9188766479492188	107.0	0.1996767520904541	107	nan	nan
107	nan	nan	2.046001434326172	108.0	3.133920907974243	108.0	0.20174932479858398	108	nan	nan
108	nan	nan	2.0461714267730713	109.0	3.1632163524627686	109.0	0.20209836959838867	109	nan	nan
109	nan	nan	2.0467865467071533	110.0	3.2455241680145264	110.0	0.20260882377624512	110	nan	nan
110	nan	nan	2.0470385551452637	111.0	3.287888526916504	111.0	0.20376133918762207	111	nan	nan
111	nan	nan	2.0471901893615723	112.0	3.340852975845337	112.0	0.20627260208129883	112	nan	nan
112	nan	nan	2.0475077629089355	113.0	3.442896604537964	113.0	0.21428275108337402	113	nan	nan
113	nan	nan	2.047529458999634	114.0	3.730961799621582	114.0	0.2257223129272461	114	nan	nan
114	nan	nan	2.0475311279296875	115.0	3.7597713470458984	115.0	0.22617292404174805	115	nan	nan
115	nan	nan	2.0476181507110596	116.0	4.271955490112305	116.0	0.2270674705505371	116	nan	nan
116	nan	nan	2.04783296585083	117.0	4.33708119392395	117.0	0.22783517837524414	117	nan	nan
117	nan	nan	2.0478780269622803	118.0	4.458056211471558	118.0	0.23046088218688965	118	nan	nan
118	nan	nan	2.048156976699829	119.0	4.768660068511963	119.0	0.23187255859375	119	nan	nan
119	nan	nan	2.0493741035461426	120.0	5.147752285003662	120.0	0.2322216033935547	120	nan	nan
120	nan	nan	2.0500025749206543	121.0	7.270915746688843	121.0	0.2434535026550293	121	nan	nan
121	nan	nan	2.0505027770996094	122.0	18.77859616279602	122.0	0.24855470657348633	122	nan	nan
122	nan	nan	2.050783634185791	123.0	28.29137349128723	123.0	0.2503035068511963	123	nan	nan
123	nan	nan	2.052328109741211	124.0	nan	nan	0.2558314800262451	124	nan	nan
124	nan	nan	3.063366174697876	125.0	nan	nan	0.26309752464294434	125	nan	nan
125	nan	nan	5.130154132843018	126.0	nan	nan	0.27396321296691895	126	nan	nan
126	nan	nan	nan	nan	nan	nan	0.29715847969055176	127	nan	nan


==> norn_times_20240209.dat <==
idx	cvc5_time	cvc5_count	ostrich_time	ostrich_count	ostrich-cea_time	ostrich-cea_count	sym_parikh_time	sym_parikh_count	z3_time	z3_count
0	0.0024445056915283203	1.0	2.0461690425872803	1	0.7553150653839111	1.0	0.04474663734436035	1	12.440139532089233	1.0
1	0.0024483203887939453	2.0	2.0478341579437256	2	0.7566807270050049	2.0	0.04708290100097656	2	nan	nan
2	0.00391697883605957	3.0	2.0483970642089844	3	0.7698140144348145	3.0	0.057770729064941406	3	nan	nan
3	0.004179716110229492	4.0	2.0492002964019775	4	0.7724671363830566	4.0	0.05819892883300781	4	nan	nan
4	0.00463557243347168	5.0	2.0492703914642334	5	0.7896242141723633	5.0	0.06077122688293457	5	nan	nan
5	0.005357027053833008	6.0	2.049697160720825	6	0.7939095497131348	6.0	0.0734865665435791	6	nan	nan
6	0.007809162139892578	7.0	2.0499258041381836	7	0.8024320602416992	7.0	0.0735926628112793	7	nan	nan
7	0.007965326309204102	8.0	2.0504729747772217	8	0.8303465843200684	8.0	0.07725834846496582	8	nan	nan
8	0.008181571960449219	9.0	2.0508971214294434	9	0.8309495449066162	9.0	0.07922673225402832	9	nan	nan
9	0.008574485778808594	10.0	2.0511035919189453	10	0.8331723213195801	10.0	0.08172154426574707	10	nan	nan
10	0.009013175964355469	11.0	2.0512921810150146	11	0.8349831104278564	11.0	0.08529996871948242	11	nan	nan
11	0.009332418441772461	12.0	2.051300287246704	12	0.8355364799499512	12.0	0.08594679832458496	12	nan	nan
12	0.00979161262512207	13.0	2.051410436630249	13	0.835871696472168	13.0	0.09179425239562988	13	nan	nan
13	0.010530233383178711	14.0	2.0514376163482666	14	0.8478991985321045	14.0	0.10240650177001953	14	nan	nan
14	0.010617256164550781	15.0	2.0514745712280273	15	0.8494329452514648	15.0	0.10839557647705078	15	nan	nan
15	0.011560440063476562	16.0	2.051492214202881	16	0.8529951572418213	16.0	0.11479783058166504	16	nan	nan
16	0.016719341278076172	17.0	2.051708459854126	17	0.8569526672363281	17.0	0.11507558822631836	17	nan	nan
17	0.01785588264465332	18.0	2.0519213676452637	18	0.860706090927124	18.0	0.11734175682067871	18	nan	nan
18	0.018824338912963867	19.0	2.0521485805511475	19	0.8614568710327148	19.0	0.11877751350402832	19	nan	nan
19	0.019253253936767578	20.0	2.0521960258483887	20	0.8623514175415039	20.0	0.11920881271362305	20	nan	nan
20	0.022664546966552734	21.0	2.0522263050079346	21	0.8627002239227295	21.0	0.12255597114562988	21	nan	nan
21	0.024029970169067383	22.0	2.052255630493164	22	0.8639731407165527	22.0	0.1242685317993164	22	nan	nan
22	0.029454946517944336	23.0	2.0523123741149902	23	0.8648719787597656	23.0	0.1252281665802002	23	nan	nan
23	0.030389785766601562	24.0	2.0524380207061768	24	0.865009069442749	24.0	0.12770867347717285	24	nan	nan
24	0.046790122985839844	25.0	2.0525903701782227	25	0.8670699596405029	25.0	0.12842988967895508	25	nan	nan
25	0.05167961120605469	26.0	2.052591562271118	26	0.8702640533447266	26.0	0.12874460220336914	26	nan	nan
26	0.05177760124206543	27.0	2.0526084899902344	27	0.8716704845428467	27.0	0.12980365753173828	27	nan	nan
27	0.05432009696960449	28.0	2.0527122020721436	28	0.8719441890716553	28.0	0.13218045234680176	28	nan	nan
28	0.05519556999206543	29.0	2.0527143478393555	29	0.8728623390197754	29.0	0.13630199432373047	29	nan	nan
29	0.056096553802490234	30.0	2.0527217388153076	30	0.8805506229400635	30.0	0.14114689826965332	30	nan	nan
30	0.06834530830383301	31.0	2.0527455806732178	31	0.88181471824646	31.0	0.14356589317321777	31	nan	nan
31	0.07520461082458496	32.0	2.0527496337890625	32	0.8843495845794678	32.0	0.14558005332946777	32	nan	nan
32	0.10386514663696289	33.0	2.052750587463379	33	0.8852400779724121	33.0	0.14959955215454102	33	nan	nan
33	0.17504620552062988	34.0	2.05281400680542	34	0.8892557621002197	34.0	0.1507728099822998	34	nan	nan
34	0.19797730445861816	35.0	2.052849769592285	35	0.8953351974487305	35.0	0.1512153148651123	35	nan	nan
35	0.20501112937927246	36.0	2.052948236465454	36	0.904409646987915	36.0	0.15213441848754883	36	nan	nan
36	0.23201203346252441	37.0	2.053041934967041	37	0.909663200378418	37.0	0.15326952934265137	37	nan	nan
37	0.26637887954711914	38.0	2.053055763244629	38	0.9099559783935547	38.0	0.1541609764099121	38	nan	nan
38	0.9089970588684082	39.0	2.0530588626861572	39	0.9106268882751465	39.0	0.15581512451171875	39	nan	nan
39	1.2019593715667725	40.0	2.053067684173584	40	0.9201931953430176	40.0	0.15674662590026855	40	nan	nan
40	1.3085219860076904	41.0	2.053096294403076	41	0.9232299327850342	41.0	0.1584467887878418	41	nan	nan
41	1.3647706508636475	42.0	2.053117275238037	42	0.9233763217926025	42.0	0.16040349006652832	42	nan	nan
42	1.390801191329956	43.0	2.053227424621582	43	0.9612276554107666	43.0	0.16061115264892578	43	nan	nan
43	1.3991167545318604	44.0	2.0532336235046387	44	0.9631788730621338	44.0	0.16129374504089355	44	nan	nan
44	3.962536573410034	45.0	2.0532748699188232	45	0.9651000499725342	45.0	0.16370820999145508	45	nan	nan
45	4.0520758628845215	46.0	2.0532796382904053	46	0.9655628204345703	46.0	0.1644759178161621	46	nan	nan
46	7.365559816360474	47.0	2.0533883571624756	47	0.9660274982452393	47.0	0.16516423225402832	47	nan	nan
47	9.116072177886963	48.0	2.053412675857544	48	0.9689292907714844	48.0	0.16530513763427734	48	nan	nan
48	11.386564493179321	49.0	2.0534205436706543	49	0.9788200855255127	49.0	0.1686849594116211	49	nan	nan
49	14.992288589477539	50.0	2.0534794330596924	50	0.9807524681091309	50.0	0.1730043888092041	50	nan	nan
50	25.01457190513611	51.0	2.0534846782684326	51	0.9848544597625732	51.0	0.17540955543518066	51	nan	nan
51	nan	nan	2.053589105606079	52	0.9865317344665527	52.0	0.17728161811828613	52	nan	nan
52	nan	nan	2.053591012954712	53	1.0075342655181885	53.0	0.18486571311950684	53	nan	nan
53	nan	nan	2.053605079650879	54	1.0160939693450928	54.0	0.18547272682189941	54	nan	nan
54	nan	nan	2.053635597229004	55	1.0224876403808594	55.0	0.1888256072998047	55	nan	nan
55	nan	nan	2.0536880493164062	56	1.0358307361602783	56.0	0.19164276123046875	56	nan	nan
56	nan	nan	2.0537123680114746	57	1.037764310836792	57.0	0.19768595695495605	57	nan	nan
57	nan	nan	2.0538618564605713	58	1.0388751029968262	58.0	0.2026669979095459	58	nan	nan
58	nan	nan	2.0539116859436035	59	1.042447805404663	59.0	0.20308136940002441	59	nan	nan
59	nan	nan	2.054121971130371	60	1.0525856018066406	60.0	0.20496106147766113	60	nan	nan
60	nan	nan	2.054140567779541	61	1.0635039806365967	61.0	0.21650218963623047	61	nan	nan
61	nan	nan	2.05423903465271	62	1.1105201244354248	62.0	0.21912670135498047	62	nan	nan
62	nan	nan	2.0542919635772705	63	1.1460845470428467	63.0	0.22156548500061035	63	nan	nan
63	nan	nan	2.0544140338897705	64	1.1526455879211426	64.0	0.2258000373840332	64	nan	nan
64	nan	nan	2.054835557937622	65	1.1613590717315674	65.0	0.2303307056427002	65	nan	nan
65	nan	nan	2.054938793182373	66	1.1850054264068604	66.0	0.24171066284179688	66	nan	nan
66	nan	nan	2.0549557209014893	67	1.1865899562835693	67.0	0.24570178985595703	67	nan	nan
67	nan	nan	2.054999828338623	68	1.1881451606750488	68.0	0.24602842330932617	68	nan	nan
68	nan	nan	2.055022716522217	69	1.2222812175750732	69.0	0.24945688247680664	69	nan	nan
69	nan	nan	2.0550320148468018	70	1.247617244720459	70.0	0.24949431419372559	70	nan	nan
70	nan	nan	2.0553863048553467	71	1.2497639656066895	71.0	0.2496640682220459	71	nan	nan
71	nan	nan	2.055405855178833	72	1.2706310749053955	72.0	0.25078535079956055	72	nan	nan
72	nan	nan	2.0554163455963135	73	1.2800838947296143	73.0	0.2523775100708008	73	nan	nan
73	nan	nan	2.055429220199585	74	1.2812483310699463	74.0	0.25464916229248047	74	nan	nan
74	nan	nan	2.0555129051208496	75	1.2969646453857422	75.0	0.2671020030975342	75	nan	nan
75	nan	nan	2.05553936958313	76	1.3544907569885254	76.0	0.27181434631347656	76	nan	nan
76	nan	nan	2.0555899143218994	77	1.406862497329712	77.0	0.27327609062194824	77	nan	nan
77	nan	nan	2.0556447505950928	78	1.4201958179473877	78.0	0.273967981338501	78	nan	nan
78	nan	nan	2.0557432174682617	79	1.4812712669372559	79.0	0.2744572162628174	79	nan	nan
79	nan	nan	2.0557920932769775	80	1.489567518234253	80.0	0.28049492835998535	80	nan	nan
80	nan	nan	2.0559332370758057	81	1.5770657062530518	81.0	0.2816452980041504	81	nan	nan
81	nan	nan	2.05594539642334	82	1.6173062324523926	82.0	0.2933998107910156	82	nan	nan
82	nan	nan	2.0559816360473633	83	1.635423183441162	83.0	0.2976555824279785	83	nan	nan
83	nan	nan	2.0560109615325928	84	1.7034876346588135	84.0	0.29822468757629395	84	nan	nan
84	nan	nan	2.0565502643585205	85	1.7230675220489502	85.0	0.302659273147583	85	nan	nan
85	nan	nan	2.0566442012786865	86	1.730592966079712	86.0	0.30706310272216797	86	nan	nan
86	nan	nan	2.0566787719726562	87	1.760810136795044	87.0	0.3082919120788574	87	nan	nan
87	nan	nan	2.056926727294922	88	1.8315203189849854	88.0	0.3101975917816162	88	nan	nan
88	nan	nan	2.0571670532226562	89	1.843024492263794	89.0	0.31222033500671387	89	nan	nan
89	nan	nan	2.0608069896698	90	1.8601109981536865	90.0	0.31497788429260254	90	nan	nan
90	nan	nan	2.0681045055389404	91	1.8913390636444092	91.0	0.31753063201904297	91	nan	nan
91	nan	nan	2.071538209915161	92	1.9202523231506348	92.0	0.3252255916595459	92	nan	nan
92	nan	nan	2.071857213973999	93	1.9596855640411377	93.0	0.33196377754211426	93	nan	nan
93	nan	nan	2.0721211433410645	94	2.033087730407715	94.0	0.33478283882141113	94	nan	nan
94	nan	nan	2.072283983230591	95	2.062587022781372	95.0	0.34053683280944824	95	nan	nan
95	nan	nan	2.072701930999756	96	2.1015465259552	96.0	0.34163451194763184	96	nan	nan
96	nan	nan	2.0730576515197754	97	2.1283040046691895	97.0	0.34384775161743164	97	nan	nan
97	nan	nan	2.0735011100769043	98	2.212158441543579	98.0	0.34491515159606934	98	nan	nan
98	nan	nan	2.0737316608428955	99	2.218442678451538	99.0	0.34512758255004883	99	nan	nan
99	nan	nan	2.075275182723999	100	2.2653236389160156	100.0	0.34622812271118164	100	nan	nan
100	nan	nan	2.0875847339630127	101	2.2825582027435303	101.0	0.3482978343963623	101	nan	nan
101	nan	nan	2.091576337814331	102	2.387305974960327	102.0	0.3607816696166992	102	nan	nan
102	nan	nan	2.0922956466674805	103	2.7130208015441895	103.0	0.36834263801574707	103	nan	nan
103	nan	nan	2.092315673828125	104	2.749133348464966	104.0	0.3765869140625	104	nan	nan
104	nan	nan	2.093194007873535	105	2.769869327545166	105.0	0.3819258213043213	105	nan	nan
105	nan	nan	2.0936505794525146	106	2.870903491973877	106.0	0.38645315170288086	106	nan	nan
106	nan	nan	2.096874475479126	107	2.914947032928467	107.0	0.39098024368286133	107	nan	nan
107	nan	nan	3.0647082328796387	108	2.949005126953125	108.0	0.39311981201171875	108	nan	nan
108	nan	nan	3.0651755332946777	109	2.967057228088379	109.0	0.39403414726257324	109	nan	nan
109	nan	nan	3.0660173892974854	110	2.9939637184143066	110.0	0.39752197265625	110	nan	nan
110	nan	nan	3.0663833618164062	111	3.2513041496276855	111.0	0.40059614181518555	111	nan	nan
111	nan	nan	3.066472291946411	112	3.328004837036133	112.0	0.4111976623535156	112	nan	nan
112	nan	nan	3.0668492317199707	113	3.3462769985198975	113.0	0.41977691650390625	113	nan	nan
113	nan	nan	3.067089080810547	114	3.5439047813415527	114.0	0.4199674129486084	114	nan	nan
114	nan	nan	3.0677437782287598	115	3.5506045818328857	115.0	0.42139649391174316	115	nan	nan
115	nan	nan	3.0681509971618652	116	3.5634491443634033	116.0	0.42572546005249023	116	nan	nan
116	nan	nan	3.0685887336730957	117	3.7569029331207275	117.0	0.43913912773132324	117	nan	nan
117	nan	nan	3.0703647136688232	118	4.121455430984497	118.0	0.4411122798919678	118	nan	nan
118	nan	nan	3.070394515991211	119	4.329213619232178	119.0	0.46463847160339355	119	nan	nan
119	nan	nan	3.071293830871582	120	6.091009140014648	120.0	0.4724295139312744	120	nan	nan
120	nan	nan	3.0838937759399414	121	6.14499306678772	121.0	0.4786980152130127	121	nan	nan
121	nan	nan	3.0865979194641113	122	6.192181825637817	122.0	0.4815332889556885	122	nan	nan
122	nan	nan	3.0945656299591064	123	22.18235492706299	123.0	0.5424609184265137	123	nan	nan
123	nan	nan	4.080247640609741	124	nan	nan	0.6996643543243408	124	nan	nan
124	nan	nan	4.105498313903809	125	nan	nan	0.7275145053863525	125	nan	nan
125	nan	nan	5.125895023345947	126	nan	nan	2.1877024173736572	126	nan	nan


==> wordeqs_times.dat <==
idx	cvc5_time	cvc5_count	ostrich_time	ostrich_count	ostrich-cea_time	ostrich-cea_count	sym_parikh_time	sym_parikh_count	z3_time	z3_count
0	0.014554500579833984	1.0	1.029205560684204	1.0	nan	nan	0.05086493492126465	1	nan	nan
1	0.016468286514282227	2.0	1.0293989181518555	2.0	nan	nan	0.05095672607421875	2	nan	nan
2	0.016555309295654297	3.0	1.0294430255889893	3.0	nan	nan	0.054595232009887695	3	nan	nan
3	0.11168980598449707	4.0	1.0299885272979736	4.0	nan	nan	0.05819559097290039	4	nan	nan
4	0.37851548194885254	5.0	1.030052900314331	5.0	nan	nan	0.08136653900146484	5	nan	nan
5	0.5983293056488037	6.0	1.0300588607788086	6.0	nan	nan	0.08287549018859863	6	nan	nan
6	1.361914873123169	7.0	1.0300984382629395	7.0	nan	nan	0.08287644386291504	7	nan	nan
7	2.3094632625579834	8.0	1.0302340984344482	8.0	nan	nan	0.08782553672790527	8	nan	nan
8	4.0043723583221436	9.0	1.0305328369140625	9.0	nan	nan	0.08914661407470703	9	nan	nan
9	5.265041828155518	10.0	1.031146764755249	10.0	nan	nan	0.09054422378540039	10	nan	nan
10	6.919018983840942	11.0	1.0312399864196777	11.0	nan	nan	0.0939173698425293	11	nan	nan
11	nan	nan	1.0313866138458252	12.0	nan	nan	0.09682130813598633	12	nan	nan
12	nan	nan	1.0313944816589355	13.0	nan	nan	0.09813857078552246	13	nan	nan
13	nan	nan	1.0313990116119385	14.0	nan	nan	0.09821653366088867	14	nan	nan
14	nan	nan	1.0317833423614502	15.0	nan	nan	0.09990715980529785	15	nan	nan
15	nan	nan	1.0320723056793213	16.0	nan	nan	0.10017633438110352	16	nan	nan
16	nan	nan	1.0320994853973389	17.0	nan	nan	0.10125184059143066	17	nan	nan
17	nan	nan	2.0572032928466797	18.0	nan	nan	0.10877823829650879	18	nan	nan
18	nan	nan	nan	nan	nan	nan	0.10982227325439453	19	nan	nan
19	nan	nan	nan	nan	nan	nan	0.11620545387268066	20	nan	nan
20	nan	nan	nan	nan	nan	nan	0.1376209259033203	21	nan	nan
21	nan	nan	nan	nan	nan	nan	0.1414012908935547	22	nan	nan
22	nan	nan	nan	nan	nan	nan	0.14320635795593262	23	nan	nan
23	nan	nan	nan	nan	nan	nan	0.1554267406463623	24	nan	nan
24	nan	nan	nan	nan	nan	nan	0.15625882148742676	25	nan	nan
25	nan	nan	nan	nan	nan	nan	0.15684103965759277	26	nan	nan
26	nan	nan	nan	nan	nan	nan	0.16400861740112305	27	nan	nan
27	nan	nan	nan	nan	nan	nan	0.16479730606079102	28	nan	nan
28	nan	nan	nan	nan	nan	nan	0.17379450798034668	29	nan	nan
29	nan	nan	nan	nan	nan	nan	0.18622517585754395	30	nan	nan
30	nan	nan	nan	nan	nan	nan	0.18932652473449707	31	nan	nan
31	nan	nan	nan	nan	nan	nan	0.20063233375549316	32	nan	nan
32	nan	nan	nan	nan	nan	nan	0.2057335376739502	33	nan	nan
33	nan	nan	nan	nan	nan	nan	0.20740485191345215	34	nan	nan
34	nan	nan	nan	nan	nan	nan	0.2222888469696045	35	nan	nan
35	nan	nan	nan	nan	nan	nan	0.2243366241455078	36	nan	nan
36	nan	nan	nan	nan	nan	nan	0.2337188720703125	37	nan	nan
37	nan	nan	nan	nan	nan	nan	0.2907543182373047	38	nan	nan


==> wordeqs_times_20240209.dat <==
idx	cvc5_time	cvc5_count	ostrich_time	ostrich_count	ostrich-cea_time	ostrich-cea_count	sym_parikh_time	sym_parikh_count	z3_time	z3_count
0	0.017551898956298828	1.0	2.0489258766174316	1.0	nan	nan	0.05486273765563965	1	20.60718059539795	1.0
1	0.018987417221069336	2.0	2.0529963970184326	2.0	nan	nan	0.06058096885681152	2	20.816002130508423	2.0
2	0.023332595825195312	3.0	2.0537519454956055	3.0	nan	nan	0.060605764389038086	3	nan	nan
3	0.03559517860412598	4.0	2.053882598876953	4.0	nan	nan	0.06445527076721191	4	nan	nan
4	0.053521156311035156	5.0	2.0539863109588623	5.0	nan	nan	0.08486461639404297	5	nan	nan
5	0.07821321487426758	6.0	2.0541701316833496	6.0	nan	nan	0.08967399597167969	6	nan	nan
6	0.08298015594482422	7.0	2.0544252395629883	7.0	nan	nan	0.09175515174865723	7	nan	nan
7	0.10229945182800293	8.0	2.055241107940674	8.0	nan	nan	0.09556794166564941	8	nan	nan
8	0.1037740707397461	9.0	2.055771589279175	9.0	nan	nan	0.09617304801940918	9	nan	nan
9	0.1064763069152832	10.0	2.071176528930664	10.0	nan	nan	0.09798765182495117	10	nan	nan
10	0.10648465156555176	11.0	2.0722336769104004	11.0	nan	nan	0.09978961944580078	11	nan	nan
11	0.13281989097595215	12.0	2.073798418045044	12.0	nan	nan	0.10259103775024414	12	nan	nan
12	0.15807843208312988	13.0	2.07431960105896	13.0	nan	nan	0.11003565788269043	13	nan	nan
13	0.19658565521240234	14.0	2.0747835636138916	14.0	nan	nan	0.11260342597961426	14	nan	nan
14	0.5242645740509033	15.0	2.074984550476074	15.0	nan	nan	0.11585545539855957	15	nan	nan
15	0.5314130783081055	16.0	2.0840182304382324	16.0	nan	nan	0.11706376075744629	16	nan	nan
16	0.5801258087158203	17.0	2.086243152618408	17.0	nan	nan	0.144974946975708	17	nan	nan
17	0.8167996406555176	18.0	2.0922162532806396	18.0	nan	nan	0.15778207778930664	18	nan	nan
18	1.271665334701538	19.0	2.092240571975708	19.0	nan	nan	0.16534209251403809	19	nan	nan
19	3.5353262424468994	20.0	nan	nan	nan	nan	0.16869544982910156	20	nan	nan
20	nan	nan	nan	nan	nan	nan	0.17229175567626953	21	nan	nan
21	nan	nan	nan	nan	nan	nan	0.1759324073791504	22	nan	nan
22	nan	nan	nan	nan	nan	nan	0.17799997329711914	23	nan	nan
23	nan	nan	nan	nan	nan	nan	0.18239212036132812	24	nan	nan
24	nan	nan	nan	nan	nan	nan	0.185197114944458	25	nan	nan
25	nan	nan	nan	nan	nan	nan	0.19054722785949707	26	nan	nan
26	nan	nan	nan	nan	nan	nan	0.1955876350402832	27	nan	nan
27	nan	nan	nan	nan	nan	nan	0.22219038009643555	28	nan	nan
28	nan	nan	nan	nan	nan	nan	0.23032093048095703	29	nan	nan
29	nan	nan	nan	nan	nan	nan	0.31245970726013184	30	nan	nan
30	nan	nan	nan	nan	nan	nan	0.5060412883758545	31	nan	nan
31	nan	nan	nan	nan	nan	nan	1.0490920543670654	32	nan	nan
32	nan	nan	nan	nan	nan	nan	1.1168887615203857	33	nan	nan
33	nan	nan	nan	nan	nan	nan	1.141860008239746	34	nan	nan
34	nan	nan	nan	nan	nan	nan	2.4122655391693115	35	nan	nan
35	nan	nan	nan	nan	nan	nan	2.457772731781006	36	nan	nan
36	nan	nan	nan	nan	nan	nan	3.611629009246826	37	nan	nan
37	nan	nan	nan	nan	nan	nan	4.122177362442017	38	nan	nan

